Hierarchical Overlapping Clustering of Network Data Using Cut Metrics

A novel method to obtain hierarchical and overlapping clusters from network data -i.e., a set of nodes endowed with pairwise dissimilarities- is presented. The introduced method is hierarchical in the sense that it outputs a nested collection of groupings of the node set depending on the resolution or degree of similarity desired, and it is overlapping since it allows nodes to belong to more than one group. Our construction is rooted on the facts that a hierarchical (non-overlapping) clustering of a network can be equivalently represented by a finite ultrametric space and that a convex combination of ultrametrics results in a cut metric. By applying a hierarchical (non-overlapping) clustering method to multiple dithered versions of a given network and then convexly combining the resulting ultrametrics, we obtain a cut metric associated to the network of interest. We then show how to extract a hierarchical overlapping clustering structure from the aforementioned cut metric. Furthermore, the so-called overlapping function is presented as a tool for gaining insights about the data by identifying meaningful resolutions of the obtained hierarchical structure. Additionally, we explore hierarchical overlapping quasi-clustering methods that preserve the asymmetry of the data contained in directed networks. Finally, the presented method is illustrated via synthetic and real-world classification problems including handwritten digit classification and authorship attribution of famous plays.

==> figures/authorship-attribution-07-scj.txt <==
List of local minima for CM:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 65
	delta = 0.0003 (n=2), Overlap= 0, Covers= 65
	delta = 0.0013 (n=3), Overlap= 0, Covers= 60
	delta = 0.0033 (n=4), Overlap= 3, Covers= 53
	delta = 0.0039 (n=5), Overlap= 4, Covers= 46
	delta = 0.0059 (n=6), Overlap= 7, Covers= 34
	delta = 0.0072 (n=7), Overlap= 8, Covers= 29
	delta = 0.0082 (n=8), Overlap= 5, Covers= 23
	delta = 0.0092 (n=9), Overlap= 9, Covers= 22
	delta = 0.0098 (n=10), Overlap= 8, Covers= 19
	delta = 0.0108 (n=11), Overlap= 24, Covers= 21
	delta = 0.0115 (n=12), Overlap= 22, Covers= 18
	delta = 0.0121 (n=13), Overlap= 24, Covers= 16
	delta = 0.0141 (n=14), Overlap= 4, Covers= 11
	delta = 0.0161 (n=15), Overlap= 4, Covers= 10
	delta = 0.0177 (n=16), Overlap= 9, Covers= 8
	delta = 0.0200 (n=17), Overlap= 0, Covers= 6
	delta = 0.0210 (n=18), Overlap= 1, Covers= 6
	delta = 0.0216 (n=19), Overlap= 6, Covers= 6
	delta = 0.0246 (n=20), Overlap= 8, Covers= 5
	delta = 0.0252 (n=21), Overlap= 9, Covers= 5
	delta = 0.0262 (n=22), Overlap= 3, Covers= 4
	delta = 0.0269 (n=23), Overlap= 5, Covers= 4
	delta = 0.0325 (n=24), Overlap= 1, Covers= 3
	delta = 0.0331 (n=25), Overlap= 3, Covers= 4
	delta = 0.0348 (n=26), Overlap= 2, Covers= 3
	delta = 0.0357 (n=27), Overlap= 6, Covers= 3
	delta = 0.0364 (n=28), Overlap= 0, Covers= 2
	delta = 0.0653 (n=29), Overlap= 0, Covers= 1
List of covers for HCS:
	alpha = 0.0000 (n=1), Covers= 1
	alpha = 0.6061 (n=21), Covers= 2
	alpha = 0.9394 (n=32), Covers= 3
List of local minima for A-Space projection:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 65
	delta = 0.0003 (n=2), Overlap= 0, Covers= 65
	delta = 0.0009 (n=3), Overlap= 0, Covers= 61
	delta = 0.0040 (n=4), Overlap= 18, Covers= 46
	delta = 0.0059 (n=5), Overlap= 34, Covers= 43
	delta = 0.0071 (n=6), Overlap= 38, Covers= 41
	delta = 0.0081 (n=7), Overlap= 47, Covers= 45
	delta = 0.0090 (n=8), Overlap= 49, Covers= 43
	delta = 0.0099 (n=9), Overlap= 49, Covers= 37
	delta = 0.0105 (n=10), Overlap= 50, Covers= 32
	delta = 0.0118 (n=11), Overlap= 53, Covers= 35
	delta = 0.0127 (n=12), Overlap= 57, Covers= 38
	delta = 0.0149 (n=13), Overlap= 57, Covers= 34
	delta = 0.0170 (n=14), Overlap= 53, Covers= 27
	delta = 0.0177 (n=15), Overlap= 53, Covers= 27
	delta = 0.0183 (n=16), Overlap= 56, Covers= 32
	delta = 0.0189 (n=17), Overlap= 57, Covers= 31
	delta = 0.0198 (n=18), Overlap= 61, Covers= 33
	delta = 0.0232 (n=19), Overlap= 59, Covers= 31
	delta = 0.0238 (n=20), Overlap= 60, Covers= 34
	delta = 0.0273 (n=21), Overlap= 59, Covers= 27
	delta = 0.0282 (n=22), Overlap= 60, Covers= 23
	delta = 0.0313 (n=23), Overlap= 58, Covers= 22
	delta = 0.0322 (n=24), Overlap= 59, Covers= 22
	delta = 0.0338 (n=25), Overlap= 61, Covers= 20
	delta = 0.0384 (n=26), Overlap= 59, Covers= 19
	delta = 0.0393 (n=27), Overlap= 61, Covers= 24
	delta = 0.0452 (n=28), Overlap= 56, Covers= 21
	delta = 0.0458 (n=29), Overlap= 50, Covers= 21
	delta = 0.0471 (n=30), Overlap= 53, Covers= 20
	delta = 0.0492 (n=31), Overlap= 55, Covers= 24
	delta = 0.0502 (n=32), Overlap= 56, Covers= 23
	delta = 0.0520 (n=33), Overlap= 55, Covers= 22
	delta = 0.0533 (n=34), Overlap= 58, Covers= 20
	delta = 0.0548 (n=35), Overlap= 59, Covers= 17
	delta = 0.0573 (n=36), Overlap= 61, Covers= 18
	delta = 0.0585 (n=37), Overlap= 61, Covers= 18
	delta = 0.0607 (n=38), Overlap= 63, Covers= 21
	delta = 0.0616 (n=39), Overlap= 0, Covers= 1

Blocks for covering at resolution delta=0.0331 (CM)
	Block 1: {Shakespeare (x 33), }
	Block 2: {Jonson (x 16), Chapman and Jonson (x 1), }
	Block 3: {Jonson (x 2), Chapman (x 14), }
	Block 4: {Jonson (x 1), Chapman (x 1), Chapman and Jonson (x 1), }

Blocks for covering at resolution delta=0.0585 (A-Space)
	Block 1: {Shakespeare (x 33), }
	Block 2: {Shakespeare (x 31), Chapman (x 1), }
	Block 3: {Shakespeare (x 28), Jonson (x 1), Chapman (x 2), }
	Block 4: {Shakespeare (x 27), Jonson (x 1), Chapman (x 3), }
	Block 5: {Shakespeare (x 25), Jonson (x 2), Chapman (x 3), }
	Block 6: {Shakespeare (x 15), Jonson (x 3), Chapman (x 3), }
	Block 7: {Shakespeare (x 14), Jonson (x 3), Chapman (x 3), Chapman and Jonson (x 1), }
	Block 8: {Shakespeare (x 13), Jonson (x 3), Chapman (x 4), Chapman and Jonson (x 1), }
	Block 9: {Shakespeare (x 9), Jonson (x 9), Chapman (x 8), Chapman and Jonson (x 1), }
	Block 10: {Shakespeare (x 7), Jonson (x 10), Chapman (x 10), Chapman and Jonson (x 1), }
	Block 11: {Shakespeare (x 5), Jonson (x 13), Chapman (x 10), Chapman and Jonson (x 1), }
	Block 12: {Shakespeare (x 6), Jonson (x 10), Chapman (x 12), Chapman and Jonson (x 1), }
	Block 13: {Shakespeare (x 4), Jonson (x 13), Chapman (x 12), Chapman and Jonson (x 1), }
	Block 14: {Shakespeare (x 3), Jonson (x 14), Chapman (x 10), Chapman and Jonson (x 1), }
	Block 15: {Shakespeare (x 2), Jonson (x 14), Chapman (x 12), Chapman and Jonson (x 1), }
	Block 16: {Shakespeare (x 1), Jonson (x 15), Chapman (x 12), Chapman and Jonson (x 1), }
	Block 17: {Jonson (x 17), Chapman (x 14), Chapman and Jonson (x 1), }
	Block 18: {Shakespeare (x 1), Jonson (x 13), Chapman (x 14), Chapman and Jonson (x 1), }

    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x2 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x1 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x3 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]
    [65x2 double]

Blocks for covering at resolution alpha=0.9394 (HCS)
	Block 1: {Chapman (x 11), }
	Block 2: {Shakespeare (x 33), }
	Block 3: {Jonson (x 17), Chapman (x 14), Chapman and Jonson (x 1), }

Blocks for covering at resolution delta=0.0357 (Ultrametric)
	Block 1: {Shakespeare (x 33), }
	Block 2: {Jonson (x 15), Chapman and Jonson (x 1), }
	Block 3: {Jonson (x 2), Chapman (x 14), }


==> figures/authorship-attribution-07-sf.txt <==
List of local minima for CM:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 56
	delta = 0.0139 (n=2), Overlap= 11, Covers= 14
	delta = 0.0194 (n=3), Overlap= 2, Covers= 13
	delta = 0.0277 (n=4), Overlap= 0, Covers= 9
	delta = 0.0388 (n=5), Overlap= 8, Covers= 8
	delta = 0.0499 (n=6), Overlap= 0, Covers= 5
	delta = 0.0554 (n=7), Overlap= 0, Covers= 4
	delta = 0.0721 (n=8), Overlap= 15, Covers= 5
	delta = 0.0804 (n=9), Overlap= 2, Covers= 4
	delta = 0.0887 (n=10), Overlap= 3, Covers= 4
	delta = 0.0942 (n=11), Overlap= 0, Covers= 3
	delta = 0.1968 (n=12), Overlap= 0, Covers= 2
	delta = 0.5404 (n=13), Overlap= 1, Covers= 2
	delta = 0.5460 (n=14), Overlap= 6, Covers= 2
	delta = 0.5515 (n=15), Overlap= 0, Covers= 1
List of covers for HCS:
	alpha = 0.0000 (n=1), Covers= 1
	alpha = 0.3939 (n=14), Covers= 3
	alpha = 0.5152 (n=18), Covers= 5
	alpha = 0.5758 (n=20), Covers= 7
	alpha = 0.6061 (n=21), Covers= 8
	alpha = 0.7273 (n=25), Covers= 11
	alpha = 0.7879 (n=27), Covers= 13
	alpha = 0.8182 (n=28), Covers= 14
	alpha = 0.9091 (n=31), Covers= 16
	alpha = 0.9394 (n=32), Covers= 17
	alpha = 1.0000 (n=34), Covers= 18
	alpha = 1.0909 (n=37), Covers= 20
	alpha = 1.0606 (n=36), Covers= 21
	alpha = 1.1515 (n=39), Covers= 22
	alpha = 1.2121 (n=41), Covers= 23
	alpha = 1.1818 (n=40), Covers= 24
	alpha = 1.2424 (n=42), Covers= 25
	alpha = 1.3030 (n=44), Covers= 26
	alpha = 1.4545 (n=49), Covers= 27
	alpha = 1.4848 (n=50), Covers= 28
	alpha = 1.5152 (n=51), Covers= 31
	alpha = 1.5455 (n=52), Covers= 32
	alpha = 1.5758 (n=53), Covers= 33
	alpha = 1.7273 (n=58), Covers= 34
	alpha = 1.7879 (n=60), Covers= 35
	alpha = 2.4848 (n=83), Covers= 36
List of local minima for A-Space projection:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 56
	delta = 0.0026 (n=2), Overlap= 21, Covers= 29
	delta = 0.0048 (n=3), Overlap= 34, Covers= 28
	delta = 0.0061 (n=4), Overlap= 37, Covers= 27
	delta = 0.0079 (n=5), Overlap= 38, Covers= 24
	delta = 0.0105 (n=6), Overlap= 38, Covers= 25
	delta = 0.0122 (n=7), Overlap= 44, Covers= 24
	delta = 0.0131 (n=8), Overlap= 47, Covers= 24
	delta = 0.0162 (n=9), Overlap= 49, Covers= 21
	delta = 0.0188 (n=10), Overlap= 49, Covers= 21
	delta = 0.0236 (n=11), Overlap= 50, Covers= 16
	delta = 0.0249 (n=12), Overlap= 51, Covers= 15
	delta = 0.0262 (n=13), Overlap= 51, Covers= 14
	delta = 0.0289 (n=14), Overlap= 49, Covers= 13
	delta = 0.0311 (n=15), Overlap= 48, Covers= 13
	delta = 0.0337 (n=16), Overlap= 49, Covers= 11
	delta = 0.0350 (n=17), Overlap= 52, Covers= 10
	delta = 0.0359 (n=18), Overlap= 53, Covers= 10
	delta = 0.0376 (n=19), Overlap= 53, Covers= 11
	delta = 0.0394 (n=20), Overlap= 47, Covers= 11
	delta = 0.0402 (n=21), Overlap= 48, Covers= 11
	delta = 0.0424 (n=22), Overlap= 39, Covers= 12
	delta = 0.0433 (n=23), Overlap= 40, Covers= 12
	delta = 0.0455 (n=24), Overlap= 43, Covers= 10
	delta = 0.0464 (n=25), Overlap= 44, Covers= 11
	delta = 0.0529 (n=26), Overlap= 36, Covers= 12
	delta = 0.0538 (n=27), Overlap= 39, Covers= 12
	delta = 0.0569 (n=28), Overlap= 43, Covers= 10
	delta = 0.0577 (n=29), Overlap= 46, Covers= 12
	delta = 0.0591 (n=30), Overlap= 47, Covers= 10
	delta = 0.0599 (n=31), Overlap= 48, Covers= 13
	delta = 0.0617 (n=32), Overlap= 52, Covers= 13
	delta = 0.0669 (n=33), Overlap= 45, Covers= 9
	delta = 0.0691 (n=34), Overlap= 48, Covers= 9
	delta = 0.0704 (n=35), Overlap= 49, Covers= 10
	delta = 0.0726 (n=36), Overlap= 50, Covers= 11
	delta = 0.0744 (n=37), Overlap= 52, Covers= 12
	delta = 0.0805 (n=38), Overlap= 49, Covers= 9
	delta = 0.0827 (n=39), Overlap= 50, Covers= 9
	delta = 0.0844 (n=40), Overlap= 52, Covers= 8
	delta = 0.0857 (n=41), Overlap= 53, Covers= 9
	delta = 0.0870 (n=42), Overlap= 0, Covers= 1

Blocks for covering at resolution delta=0.1968 (CM)
	Block 1: {Shakespeare (x 33), Fletcher (x 1), }
	Block 2: {Fletcher (x 20), Shakespeare and Fletcher (x 2), }

Blocks for covering at resolution delta=0.5460 (CM)
	Block 1: {Shakespeare (x 33), Fletcher (x 5), Shakespeare and Fletcher (x 2), }
	Block 2: {Fletcher (x 20), Shakespeare and Fletcher (x 2), }
	
Blocks for covering at resolution delta=0.0844 (A-Space)
	Block 1: {Shakespeare (x 33), Fletcher (x 3), Shakespeare and Fletcher (x 1), }
	Block 2: {Shakespeare (x 30), Fletcher (x 4), Shakespeare and Fletcher (x 1), }
	Block 3: {Shakespeare (x 28), Fletcher (x 4), Shakespeare and Fletcher (x 2), }
	Block 4: {Fletcher (x 19), Shakespeare and Fletcher (x 1), }
	Block 5: {Shakespeare (x 26), Fletcher (x 5), Shakespeare and Fletcher (x 2), }
	Block 6: {Shakespeare (x 1), Fletcher (x 9), Shakespeare and Fletcher (x 2), }
	Block 7: {Fletcher (x 13), Shakespeare and Fletcher (x 2), }
	Block 8: {Fletcher (x 18), Shakespeare and Fletcher (x 1), }

K_x_w = 

    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x1  double]
    [56x3  double]
    [56x1  double]
    [56x3  double]
    [56x3  double]
    [56x5  double]
    [56x3  double]
    [56x7  double]
    [56x8  double]
    [56x8  double]
    [56x7  double]
    [56x8  double]
    [56x11 double]
    [56x11 double]
    [56x13 double]
    [56x14 double]
    [56x14 double]
    [56x13 double]
    [56x16 double]
    [56x17 double]
    [56x17 double]
    [56x18 double]
    [56x18 double]
    [56x21 double]
    [56x20 double]
    [56x21 double]
    [56x22 double]
    [56x24 double]
    [56x23 double]
    [56x25 double]
    [56x24 double]
    [56x26 double]
    [56x25 double]
    [56x26 double]
    [56x26 double]
    [56x25 double]
    [56x27 double]
    [56x28 double]
    [56x31 double]
    [56x32 double]
    [56x33 double]
    [56x32 double]
    [56x33 double]
    [56x33 double]
    [56x33 double]
    [56x34 double]
    [56x34 double]
    [56x35 double]
    [56x35 double]
    [56x35 double]
    [56x35 double]
    [56x35 double]
    [56x35 double]
    [56x35 double]
    [56x35 double]
    [56x35 double]
    [56x35 double]
    [56x34 double]
    [56x34 double]
    [56x33 double]
    [56x34 double]
    [56x34 double]
    [56x34 double]
    [56x35 double]
    [56x35 double]
    [56x35 double]
    [56x34 double]
    [56x35 double]
    [56x35 double]
    [56x35 double]
    [56x36 double]
    [56x36 double]
    [56x34 double]
    [56x36 double]
    [56x36 double]
    [56x34 double]
    [56x35 double]
    [56x34 double]
    [56x32 double]
    [56x35 double]
    [56x33 double]
    [56x34 double]
    [56x31 double]
    [56x31 double]
    [56x32 double]
    [56x34 double]
    [56x34 double]
    [56x33 double]

Blocks for covering at resolution delta=0.3939 (HCS)
	Block 1: {Shakespeare (x 1), Fletcher (x 21), Shakespeare and Fletcher (x 2), }
	Block 2: {Shakespeare (x 2), }
	Block 3: {Shakespeare (x 33), Fletcher (x 21), Shakespeare and Fletcher (x 2), }

Blocks for covering at resolution delta=0.1885 (Ultrametric)
	Block 1: {Shakespeare (x 33), Fletcher (x 1), }
	Block 2: {Fletcher (x 20), Shakespeare and Fletcher (x 2), }


==> figures/mnist-clustering-29-0127.txt <==
List of local minima for CM:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 400
	delta = 93.5564 (n=2), Overlap= 0, Covers= 400
	delta = 935.5637 (n=3), Overlap= 0, Covers= 233
	delta = 1309.7891 (n=4), Overlap= 1, Covers= 137
	delta = 2245.3528 (n=5), Overlap= 0, Covers= 57
	delta = 2713.1347 (n=6), Overlap= 7, Covers= 45
	delta = 2900.2474 (n=7), Overlap= 4, Covers= 38
	delta = 3180.9165 (n=8), Overlap= 15, Covers= 34
	delta = 3555.1420 (n=9), Overlap= 13, Covers= 30
	delta = 4303.5929 (n=10), Overlap= 25, Covers= 25
	delta = 4490.7056 (n=11), Overlap= 31, Covers= 22
	delta = 4677.8184 (n=12), Overlap= 35, Covers= 19
	delta = 4864.9311 (n=13), Overlap= 62, Covers= 18
	delta = 5052.0438 (n=14), Overlap= 73, Covers= 18
	delta = 5426.2693 (n=15), Overlap= 80, Covers= 18
	delta = 5613.3820 (n=16), Overlap= 55, Covers= 14
	delta = 6081.1639 (n=17), Overlap= 72, Covers= 14
	delta = 6548.9457 (n=18), Overlap= 81, Covers= 11
	delta = 7110.2839 (n=19), Overlap= 80, Covers= 10
	delta = 7390.9530 (n=20), Overlap= 80, Covers= 10
	delta = 8326.5167 (n=21), Overlap= 26, Covers= 6
	delta = 8981.4113 (n=22), Overlap= 0, Covers= 4
	delta = 11320.3205 (n=23), Overlap= 20, Covers= 5
	delta = 11694.5459 (n=24), Overlap= 36, Covers= 5
	delta = 12162.3278 (n=25), Overlap= 51, Covers= 5
	delta = 13565.6733 (n=26), Overlap= 0, Covers= 2
	delta = 18617.7171 (n=27), Overlap= 0, Covers= 1
List of covers for HCS:
	alpha = 0.0000 (n=1), Covers= 1
	alpha = 1.0000 (n=34), Covers= 400
List of local minima for A-Space projection:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 400
	delta = 13.3236 (n=2), Overlap= 0, Covers= 400
	delta = 279.7947 (n=3), Overlap= 5, Covers= 385
	delta = 546.2659 (n=4), Overlap= 80, Covers= 398
	delta = 1145.8260 (n=5), Overlap= 317, Covers= 661
	delta = 1452.2678 (n=6), Overlap= 389, Covers= 1815
	delta = 1505.5620 (n=7), Overlap= 395, Covers= 2868
	delta = 1532.2091 (n=8), Overlap= 397, Covers= 3117
	delta = 1678.7683 (n=9), Overlap= 296, Covers= 4000
	delta = 1732.0625 (n=10), Overlap= 297, Covers= 4000
	delta = 1785.3567 (n=11), Overlap= 292, Covers= 4000
	delta = 1878.6216 (n=12), Overlap= 271, Covers= 4000
	delta = 1905.2688 (n=13), Overlap= 220, Covers= 4000
	delta = 1958.5630 (n=14), Overlap= 195, Covers= 4000
	delta = 2065.1515 (n=15), Overlap= 121, Covers= 4000
	delta = 2158.4164 (n=16), Overlap= 106, Covers= 4000
	delta = 2238.3577 (n=17), Overlap= 89, Covers= 4000
	delta = 2265.0048 (n=18), Overlap= 92, Covers= 4000
	delta = 2304.9755 (n=19), Overlap= 94, Covers= 4000
	delta = 2331.6226 (n=20), Overlap= 107, Covers= 4000
	delta = 2358.2697 (n=21), Overlap= 84, Covers= 4000
	delta = 2398.2404 (n=22), Overlap= 71, Covers= 4000
	delta = 2451.5346 (n=23), Overlap= 95, Covers= 4000
	delta = 2491.5053 (n=24), Overlap= 99, Covers= 4000
	delta = 2544.7995 (n=25), Overlap= 85, Covers= 4000
	delta = 2584.7702 (n=26), Overlap= 109, Covers= 4000
	delta = 2611.4173 (n=27), Overlap= 102, Covers= 4000
	delta = 2638.0644 (n=28), Overlap= 102, Covers= 4000
	delta = 2651.3880 (n=29), Overlap= 0, Covers= 1

Blocks for covering at resolution delta=8981.4113 (CM)
	Block 1: {0 (x 100), 2 (x 3), }
	Block 2: {1 (x 99), 7 (x 2), }
	Block 3: {1 (x 1), 2 (x 86), 7 (x 3), }
	Block 4: {2 (x 11), 7 (x 95), }

Blocks for covering at resolution delta=279.7947 (A-Space)
	Block 1: {0 (x 1), }
	Block 2: {0 (x 1), }
	Block 3: {0 (x 1), }
	Block 4: {0 (x 1), }
	Block 5: {0 (x 1), }
	Block 6: {0 (x 1), }
	Block 7: {0 (x 1), }
	Block 8: {0 (x 1), }
	Block 9: {0 (x 1), }
	Block 10: {0 (x 1), }
	Block 11: {0 (x 1), }
	Block 12: {0 (x 1), }
	Block 13: {0 (x 1), }
	Block 14: {0 (x 1), }
	Block 15: {0 (x 1), }
	Block 16: {0 (x 1), }
	Block 17: {0 (x 1), }
	Block 18: {0 (x 1), }
	Block 19: {0 (x 1), }
	Block 20: {0 (x 1), }
	Block 21: {0 (x 1), }
	Block 22: {0 (x 1), }
	Block 23: {0 (x 1), }
	Block 24: {0 (x 1), }
	Block 25: {0 (x 1), }
	Block 26: {0 (x 1), }
	Block 27: {0 (x 1), }
	Block 28: {0 (x 1), }
	Block 29: {0 (x 1), }
	Block 30: {0 (x 1), }
	Block 31: {0 (x 1), }
	Block 32: {0 (x 1), }
	Block 33: {0 (x 1), }
	Block 34: {0 (x 1), }
	Block 35: {0 (x 1), }
	Block 36: {0 (x 1), }
	Block 37: {0 (x 1), }
	Block 38: {0 (x 1), }
	Block 39: {0 (x 1), }
	Block 40: {0 (x 1), }
	Block 41: {0 (x 1), }
	Block 42: {0 (x 1), }
	Block 43: {0 (x 1), }
	Block 44: {0 (x 1), }
	Block 45: {0 (x 1), }
	Block 46: {0 (x 1), }
	Block 47: {0 (x 1), }
	Block 48: {0 (x 1), }
	Block 49: {0 (x 1), }
	Block 50: {0 (x 1), }
	Block 51: {0 (x 1), }
	Block 52: {0 (x 1), }
	Block 53: {0 (x 1), }
	Block 54: {0 (x 1), }
	Block 55: {0 (x 1), }
	Block 56: {0 (x 1), }
	Block 57: {0 (x 1), }
	Block 58: {0 (x 1), }
	Block 59: {0 (x 1), }
	Block 60: {0 (x 1), }
	Block 61: {0 (x 1), }
	Block 62: {0 (x 1), }
	Block 63: {0 (x 1), }
	Block 64: {0 (x 1), }
	Block 65: {0 (x 1), }
	Block 66: {0 (x 1), }
	Block 67: {0 (x 1), }
	Block 68: {0 (x 1), }
	Block 69: {0 (x 1), }
	Block 70: {0 (x 1), }
	Block 71: {0 (x 1), }
	Block 72: {0 (x 1), }
	Block 73: {0 (x 1), }
	Block 74: {0 (x 1), }
	Block 75: {0 (x 1), }
	Block 76: {0 (x 1), }
	Block 77: {0 (x 1), }
	Block 78: {0 (x 1), }
	Block 79: {0 (x 1), }
	Block 80: {0 (x 1), }
	Block 81: {0 (x 1), }
	Block 82: {0 (x 1), }
	Block 83: {0 (x 1), }
	Block 84: {0 (x 1), }
	Block 85: {0 (x 1), }
	Block 86: {0 (x 1), }
	Block 87: {0 (x 1), }
	Block 88: {0 (x 1), }
	Block 89: {0 (x 1), }
	Block 90: {0 (x 1), }
	Block 91: {0 (x 1), }
	Block 92: {0 (x 1), }
	Block 93: {0 (x 1), }
	Block 94: {0 (x 1), }
	Block 95: {0 (x 1), }
	Block 96: {0 (x 1), }
	Block 97: {0 (x 1), }
	Block 98: {0 (x 1), }
	Block 99: {0 (x 1), }
	Block 100: {0 (x 1), }
	Block 101: {1 (x 1), }
	Block 102: {1 (x 2), }
	Block 103: {1 (x 1), }
	Block 104: {1 (x 1), }
	Block 105: {1 (x 1), }
	Block 106: {1 (x 1), }
	Block 107: {1 (x 1), }
	Block 108: {1 (x 1), }
	Block 109: {1 (x 4), }
	Block 110: {1 (x 2), }
	Block 111: {1 (x 1), }
	Block 112: {1 (x 1), }
	Block 113: {1 (x 3), }
	Block 114: {1 (x 2), }
	Block 115: {1 (x 2), }
	Block 116: {1 (x 2), }
	Block 117: {1 (x 2), }
	Block 118: {1 (x 1), }
	Block 119: {1 (x 1), }
	Block 120: {1 (x 1), }
	Block 121: {1 (x 1), }
	Block 122: {1 (x 1), }
	Block 123: {1 (x 1), }
	Block 124: {1 (x 1), }
	Block 125: {1 (x 1), }
	Block 126: {1 (x 1), }
	Block 127: {1 (x 2), }
	Block 128: {1 (x 2), }
	Block 129: {1 (x 1), }
	Block 130: {1 (x 1), }
	Block 131: {1 (x 2), }
	Block 132: {1 (x 1), }
	Block 133: {1 (x 1), }
	Block 134: {1 (x 1), }
	Block 135: {1 (x 1), }
	Block 136: {1 (x 1), }
	Block 137: {1 (x 1), }
	Block 138: {1 (x 1), }
	Block 139: {1 (x 1), }
	Block 140: {1 (x 1), }
	Block 141: {1 (x 2), }
	Block 142: {1 (x 1), }
	Block 143: {1 (x 1), }
	Block 144: {1 (x 1), }
	Block 145: {1 (x 1), }
	Block 146: {1 (x 2), }
	Block 147: {1 (x 1), }
	Block 148: {1 (x 1), }
	Block 149: {1 (x 1), }
	Block 150: {1 (x 1), }
	Block 151: {1 (x 1), }
	Block 152: {1 (x 1), }
	Block 153: {1 (x 1), }
	Block 154: {1 (x 2), }
	Block 155: {1 (x 1), }
	Block 156: {1 (x 1), }
	Block 157: {1 (x 1), }
	Block 158: {1 (x 1), }
	Block 159: {1 (x 1), }
	Block 160: {1 (x 1), }
	Block 161: {1 (x 1), }
	Block 162: {1 (x 1), }
	Block 163: {1 (x 1), }
	Block 164: {1 (x 1), }
	Block 165: {1 (x 1), }
	Block 166: {1 (x 1), }
	Block 167: {1 (x 2), }
	Block 168: {1 (x 2), }
	Block 169: {1 (x 1), }
	Block 170: {1 (x 1), }
	Block 171: {1 (x 1), }
	Block 172: {1 (x 1), }
	Block 173: {1 (x 1), }
	Block 174: {1 (x 1), }
	Block 175: {1 (x 1), }
	Block 176: {1 (x 1), }
	Block 177: {1 (x 1), }
	Block 178: {1 (x 1), }
	Block 179: {1 (x 1), }
	Block 180: {1 (x 1), }
	Block 181: {1 (x 1), }
	Block 182: {1 (x 1), }
	Block 183: {1 (x 1), }
	Block 184: {1 (x 1), }
	Block 185: {1 (x 1), }
	Block 186: {1 (x 1), }
	Block 187: {2 (x 1), }
	Block 188: {2 (x 1), }
	Block 189: {2 (x 1), }
	Block 190: {2 (x 1), }
	Block 191: {2 (x 1), }
	Block 192: {2 (x 1), }
	Block 193: {2 (x 1), }
	Block 194: {2 (x 1), }
	Block 195: {2 (x 1), }
	Block 196: {2 (x 1), }
	Block 197: {2 (x 1), }
	Block 198: {2 (x 1), }
	Block 199: {2 (x 1), }
	Block 200: {2 (x 1), }
	Block 201: {2 (x 1), }
	Block 202: {2 (x 1), }
	Block 203: {2 (x 1), }
	Block 204: {2 (x 1), }
	Block 205: {2 (x 1), }
	Block 206: {2 (x 1), }
	Block 207: {2 (x 1), }
	Block 208: {2 (x 1), }
	Block 209: {2 (x 1), }
	Block 210: {2 (x 1), }
	Block 211: {2 (x 1), }
	Block 212: {2 (x 1), }
	Block 213: {2 (x 1), }
	Block 214: {2 (x 1), }
	Block 215: {2 (x 1), }
	Block 216: {2 (x 1), }
	Block 217: {2 (x 1), }
	Block 218: {2 (x 1), }
	Block 219: {2 (x 1), }
	Block 220: {2 (x 1), }
	Block 221: {2 (x 1), }
	Block 222: {2 (x 1), }
	Block 223: {2 (x 1), }
	Block 224: {2 (x 1), }
	Block 225: {2 (x 1), }
	Block 226: {2 (x 1), }
	Block 227: {2 (x 1), }
	Block 228: {2 (x 1), }
	Block 229: {2 (x 1), }
	Block 230: {2 (x 1), }
	Block 231: {2 (x 1), }
	Block 232: {2 (x 1), }
	Block 233: {2 (x 1), }
	Block 234: {2 (x 1), }
	Block 235: {2 (x 1), }
	Block 236: {2 (x 1), }
	Block 237: {2 (x 1), }
	Block 238: {2 (x 1), }
	Block 239: {2 (x 1), }
	Block 240: {2 (x 1), }
	Block 241: {2 (x 1), }
	Block 242: {2 (x 1), }
	Block 243: {2 (x 1), }
	Block 244: {2 (x 1), }
	Block 245: {2 (x 1), }
	Block 246: {2 (x 1), }
	Block 247: {2 (x 1), }
	Block 248: {2 (x 1), }
	Block 249: {2 (x 1), }
	Block 250: {2 (x 1), }
	Block 251: {2 (x 1), }
	Block 252: {2 (x 1), }
	Block 253: {2 (x 1), }
	Block 254: {2 (x 1), }
	Block 255: {2 (x 1), }
	Block 256: {2 (x 1), }
	Block 257: {2 (x 1), }
	Block 258: {2 (x 1), }
	Block 259: {2 (x 1), }
	Block 260: {2 (x 1), }
	Block 261: {2 (x 1), }
	Block 262: {2 (x 1), }
	Block 263: {2 (x 1), }
	Block 264: {2 (x 1), }
	Block 265: {2 (x 1), }
	Block 266: {2 (x 1), }
	Block 267: {2 (x 1), }
	Block 268: {2 (x 1), }
	Block 269: {2 (x 1), }
	Block 270: {2 (x 1), }
	Block 271: {2 (x 1), }
	Block 272: {2 (x 1), }
	Block 273: {2 (x 1), }
	Block 274: {2 (x 1), }
	Block 275: {2 (x 1), }
	Block 276: {2 (x 1), }
	Block 277: {2 (x 1), }
	Block 278: {2 (x 1), }
	Block 279: {2 (x 1), }
	Block 280: {2 (x 1), }
	Block 281: {2 (x 1), }
	Block 282: {2 (x 1), }
	Block 283: {2 (x 1), }
	Block 284: {2 (x 1), }
	Block 285: {2 (x 1), }
	Block 286: {2 (x 1), }
	Block 287: {7 (x 1), }
	Block 288: {7 (x 1), }
	Block 289: {7 (x 1), }
	Block 290: {7 (x 1), }
	Block 291: {7 (x 1), }
	Block 292: {7 (x 1), }
	Block 293: {7 (x 1), }
	Block 294: {7 (x 1), }
	Block 295: {7 (x 1), }
	Block 296: {7 (x 1), }
	Block 297: {7 (x 1), }
	Block 298: {7 (x 1), }
	Block 299: {7 (x 1), }
	Block 300: {7 (x 1), }
	Block 301: {7 (x 2), }
	Block 302: {7 (x 1), }
	Block 303: {7 (x 1), }
	Block 304: {7 (x 1), }
	Block 305: {7 (x 1), }
	Block 306: {7 (x 1), }
	Block 307: {7 (x 1), }
	Block 308: {7 (x 1), }
	Block 309: {7 (x 1), }
	Block 310: {7 (x 1), }
	Block 311: {7 (x 1), }
	Block 312: {7 (x 1), }
	Block 313: {7 (x 1), }
	Block 314: {7 (x 1), }
	Block 315: {7 (x 1), }
	Block 316: {7 (x 1), }
	Block 317: {7 (x 1), }
	Block 318: {7 (x 1), }
	Block 319: {7 (x 1), }
	Block 320: {7 (x 1), }
	Block 321: {7 (x 1), }
	Block 322: {7 (x 1), }
	Block 323: {7 (x 1), }
	Block 324: {7 (x 1), }
	Block 325: {7 (x 1), }
	Block 326: {7 (x 1), }
	Block 327: {7 (x 1), }
	Block 328: {7 (x 1), }
	Block 329: {7 (x 1), }
	Block 330: {7 (x 1), }
	Block 331: {7 (x 1), }
	Block 332: {7 (x 1), }
	Block 333: {7 (x 1), }
	Block 334: {7 (x 1), }
	Block 335: {7 (x 1), }
	Block 336: {7 (x 1), }
	Block 337: {7 (x 1), }
	Block 338: {7 (x 1), }
	Block 339: {7 (x 1), }
	Block 340: {7 (x 1), }
	Block 341: {7 (x 1), }
	Block 342: {7 (x 1), }
	Block 343: {7 (x 1), }
	Block 344: {7 (x 1), }
	Block 345: {7 (x 1), }
	Block 346: {7 (x 1), }
	Block 347: {7 (x 1), }
	Block 348: {7 (x 1), }
	Block 349: {7 (x 1), }
	Block 350: {7 (x 1), }
	Block 351: {7 (x 1), }
	Block 352: {7 (x 1), }
	Block 353: {7 (x 1), }
	Block 354: {7 (x 1), }
	Block 355: {7 (x 1), }
	Block 356: {7 (x 1), }
	Block 357: {7 (x 1), }
	Block 358: {7 (x 1), }
	Block 359: {7 (x 1), }
	Block 360: {7 (x 1), }
	Block 361: {7 (x 1), }
	Block 362: {7 (x 1), }
	Block 363: {7 (x 1), }
	Block 364: {7 (x 1), }
	Block 365: {7 (x 1), }
	Block 366: {7 (x 1), }
	Block 367: {7 (x 1), }
	Block 368: {7 (x 1), }
	Block 369: {7 (x 1), }
	Block 370: {7 (x 1), }
	Block 371: {7 (x 1), }
	Block 372: {7 (x 1), }
	Block 373: {7 (x 1), }
	Block 374: {7 (x 1), }
	Block 375: {7 (x 1), }
	Block 376: {7 (x 1), }
	Block 377: {7 (x 1), }
	Block 378: {7 (x 1), }
	Block 379: {7 (x 1), }
	Block 380: {7 (x 1), }
	Block 381: {7 (x 1), }
	Block 382: {7 (x 1), }
	Block 383: {7 (x 1), }
	Block 384: {7 (x 1), }
	Block 385: {7 (x 1), }

K_x_w = 

    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x1   double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]
    [400x400 double]

Blocks for covering at resolution alpha=0.9697 (HCS)
	Block 1: {0 (x 100), 1 (x 100), 2 (x 100), 7 (x 100), }

Blocks for covering at resolution alpha=1.0000 (HCS)
	Block 1: {0 (x 1), }
	Block 2: {7 (x 1), }
	Block 3: {0 (x 1), }
	Block 4: {7 (x 1), }
	Block 5: {2 (x 1), }
	Block 6: {2 (x 1), }
	Block 7: {1 (x 1), }
	Block 8: {7 (x 1), }
	Block 9: {2 (x 1), }
	Block 10: {7 (x 1), }
	Block 11: {1 (x 1), }
	Block 12: {1 (x 1), }
	Block 13: {0 (x 1), }
	Block 14: {1 (x 1), }
	Block 15: {7 (x 1), }
	Block 16: {2 (x 1), }
	Block 17: {2 (x 1), }
	Block 18: {7 (x 1), }
	Block 19: {1 (x 1), }
	Block 20: {2 (x 1), }
	Block 21: {7 (x 1), }
	Block 22: {0 (x 1), }
	Block 23: {1 (x 1), }
	Block 24: {0 (x 1), }
	Block 25: {0 (x 1), }
	Block 26: {1 (x 1), }
	Block 27: {7 (x 1), }
	Block 28: {2 (x 1), }
	Block 29: {1 (x 1), }
	Block 30: {1 (x 1), }
	Block 31: {1 (x 1), }
	Block 32: {0 (x 1), }
	Block 33: {2 (x 1), }
	Block 34: {7 (x 1), }
	Block 35: {7 (x 1), }
	Block 36: {1 (x 1), }
	Block 37: {1 (x 1), }
	Block 38: {1 (x 1), }
	Block 39: {0 (x 1), }
	Block 40: {1 (x 1), }
	Block 41: {1 (x 1), }
	Block 42: {0 (x 1), }
	Block 43: {2 (x 1), }
	Block 44: {1 (x 1), }
	Block 45: {0 (x 1), }
	Block 46: {7 (x 1), }
	Block 47: {0 (x 1), }
	Block 48: {1 (x 1), }
	Block 49: {7 (x 1), }
	Block 50: {0 (x 1), }
	Block 51: {1 (x 1), }
	Block 52: {1 (x 1), }
	Block 53: {0 (x 1), }
	Block 54: {0 (x 1), }
	Block 55: {0 (x 1), }
	Block 56: {0 (x 1), }
	Block 57: {1 (x 1), }
	Block 58: {7 (x 1), }
	Block 59: {7 (x 1), }
	Block 60: {0 (x 1), }
	Block 61: {0 (x 1), }
	Block 62: {1 (x 1), }
	Block 63: {7 (x 1), }
	Block 64: {7 (x 1), }
	Block 65: {1 (x 1), }
	Block 66: {0 (x 1), }
	Block 67: {1 (x 1), }
	Block 68: {0 (x 1), }
	Block 69: {0 (x 1), }
	Block 70: {7 (x 1), }
	Block 71: {7 (x 1), }
	Block 72: {7 (x 1), }
	Block 73: {7 (x 1), }
	Block 74: {0 (x 1), }
	Block 75: {0 (x 1), }
	Block 76: {1 (x 1), }
	Block 77: {2 (x 1), }
	Block 78: {2 (x 1), }
	Block 79: {2 (x 1), }
	Block 80: {1 (x 1), }
	Block 81: {2 (x 1), }
	Block 82: {2 (x 1), }
	Block 83: {1 (x 1), }
	Block 84: {2 (x 1), }
	Block 85: {0 (x 1), }
	Block 86: {7 (x 1), }
	Block 87: {7 (x 1), }
	Block 88: {0 (x 1), }
	Block 89: {1 (x 1), }
	Block 90: {1 (x 1), }
	Block 91: {0 (x 1), }
	Block 92: {7 (x 1), }
	Block 93: {2 (x 1), }
	Block 94: {2 (x 1), }
	Block 95: {0 (x 1), }
	Block 96: {0 (x 1), }
	Block 97: {7 (x 1), }
	Block 98: {0 (x 1), }
	Block 99: {7 (x 1), }
	Block 100: {7 (x 1), }
	Block 101: {0 (x 1), }
	Block 102: {1 (x 1), }
	Block 103: {2 (x 1), }
	Block 104: {1 (x 1), }
	Block 105: {1 (x 1), }
	Block 106: {1 (x 1), }
	Block 107: {0 (x 1), }
	Block 108: {2 (x 1), }
	Block 109: {7 (x 1), }
	Block 110: {1 (x 1), }
	Block 111: {2 (x 1), }
	Block 112: {1 (x 1), }
	Block 113: {7 (x 1), }
	Block 114: {7 (x 1), }
	Block 115: {1 (x 1), }
	Block 116: {7 (x 1), }
	Block 117: {2 (x 1), }
	Block 118: {2 (x 1), }
	Block 119: {2 (x 1), }
	Block 120: {0 (x 1), }
	Block 121: {2 (x 1), }
	Block 122: {7 (x 1), }
	Block 123: {2 (x 1), }
	Block 124: {2 (x 1), }
	Block 125: {7 (x 1), }
	Block 126: {0 (x 1), }
	Block 127: {7 (x 1), }
	Block 128: {1 (x 1), }
	Block 129: {0 (x 1), }
	Block 130: {2 (x 1), }
	Block 131: {1 (x 1), }
	Block 132: {0 (x 1), }
	Block 133: {7 (x 1), }
	Block 134: {2 (x 1), }
	Block 135: {1 (x 1), }
	Block 136: {0 (x 1), }
	Block 137: {0 (x 1), }
	Block 138: {7 (x 1), }
	Block 139: {0 (x 1), }
	Block 140: {7 (x 1), }
	Block 141: {0 (x 1), }
	Block 142: {2 (x 1), }
	Block 143: {1 (x 1), }
	Block 144: {7 (x 1), }
	Block 145: {1 (x 1), }
	Block 146: {7 (x 1), }
	Block 147: {2 (x 1), }
	Block 148: {0 (x 1), }
	Block 149: {2 (x 1), }
	Block 150: {7 (x 1), }
	Block 151: {7 (x 1), }
	Block 152: {0 (x 1), }
	Block 153: {1 (x 1), }
	Block 154: {1 (x 1), }
	Block 155: {2 (x 1), }
	Block 156: {7 (x 1), }
	Block 157: {0 (x 1), }
	Block 158: {7 (x 1), }
	Block 159: {2 (x 1), }
	Block 160: {0 (x 1), }
	Block 161: {7 (x 1), }
	Block 162: {2 (x 1), }
	Block 163: {2 (x 1), }
	Block 164: {2 (x 1), }
	Block 165: {0 (x 1), }
	Block 166: {1 (x 1), }
	Block 167: {2 (x 1), }
	Block 168: {1 (x 1), }
	Block 169: {0 (x 1), }
	Block 170: {7 (x 1), }
	Block 171: {1 (x 1), }
	Block 172: {7 (x 1), }
	Block 173: {2 (x 1), }
	Block 174: {7 (x 1), }
	Block 175: {2 (x 1), }
	Block 176: {2 (x 1), }
	Block 177: {0 (x 1), }
	Block 178: {0 (x 1), }
	Block 179: {1 (x 1), }
	Block 180: {2 (x 1), }
	Block 181: {7 (x 1), }
	Block 182: {1 (x 1), }
	Block 183: {2 (x 1), }
	Block 184: {0 (x 1), }
	Block 185: {2 (x 1), }
	Block 186: {0 (x 1), }
	Block 187: {0 (x 1), }
	Block 188: {1 (x 1), }
	Block 189: {0 (x 1), }
	Block 190: {0 (x 1), }
	Block 191: {1 (x 1), }
	Block 192: {2 (x 1), }
	Block 193: {7 (x 1), }
	Block 194: {2 (x 1), }
	Block 195: {2 (x 1), }
	Block 196: {2 (x 1), }
	Block 197: {7 (x 1), }
	Block 198: {0 (x 1), }
	Block 199: {0 (x 1), }
	Block 200: {0 (x 1), }
	Block 201: {7 (x 1), }
	Block 202: {1 (x 1), }
	Block 203: {2 (x 1), }
	Block 204: {1 (x 1), }
	Block 205: {0 (x 1), }
	Block 206: {1 (x 1), }
	Block 207: {7 (x 1), }
	Block 208: {2 (x 1), }
	Block 209: {0 (x 1), }
	Block 210: {0 (x 1), }
	Block 211: {7 (x 1), }
	Block 212: {0 (x 1), }
	Block 213: {7 (x 1), }
	Block 214: {1 (x 1), }
	Block 215: {7 (x 1), }
	Block 216: {1 (x 1), }
	Block 217: {2 (x 1), }
	Block 218: {7 (x 1), }
	Block 219: {7 (x 1), }
	Block 220: {0 (x 1), }
	Block 221: {2 (x 1), }
	Block 222: {1 (x 1), }
	Block 223: {1 (x 1), }
	Block 224: {1 (x 1), }
	Block 225: {1 (x 1), }
	Block 226: {0 (x 1), }
	Block 227: {1 (x 1), }
	Block 228: {1 (x 1), }
	Block 229: {2 (x 1), }
	Block 230: {2 (x 1), }
	Block 231: {7 (x 1), }
	Block 232: {0 (x 1), }
	Block 233: {7 (x 1), }
	Block 234: {7 (x 1), }
	Block 235: {1 (x 1), }
	Block 236: {1 (x 1), }
	Block 237: {2 (x 1), }
	Block 238: {7 (x 1), }
	Block 239: {2 (x 1), }
	Block 240: {0 (x 1), }
	Block 241: {1 (x 1), }
	Block 242: {2 (x 1), }
	Block 243: {2 (x 1), }
	Block 244: {0 (x 1), }
	Block 245: {2 (x 1), }
	Block 246: {1 (x 1), }
	Block 247: {7 (x 1), }
	Block 248: {7 (x 1), }
	Block 249: {7 (x 1), }
	Block 250: {1 (x 1), }
	Block 251: {2 (x 1), }
	Block 252: {7 (x 1), }
	Block 253: {2 (x 1), }
	Block 254: {7 (x 1), }
	Block 255: {7 (x 1), }
	Block 256: {1 (x 1), }
	Block 257: {7 (x 1), }
	Block 258: {1 (x 1), }
	Block 259: {7 (x 1), }
	Block 260: {1 (x 1), }
	Block 261: {7 (x 1), }
	Block 262: {1 (x 1), }
	Block 263: {2 (x 1), }
	Block 264: {7 (x 1), }
	Block 265: {2 (x 1), }
	Block 266: {2 (x 1), }
	Block 267: {1 (x 1), }
	Block 268: {7 (x 1), }
	Block 269: {1 (x 1), }
	Block 270: {0 (x 1), }
	Block 271: {7 (x 1), }
	Block 272: {0 (x 1), }
	Block 273: {7 (x 1), }
	Block 274: {7 (x 1), }
	Block 275: {0 (x 1), }
	Block 276: {0 (x 1), }
	Block 277: {2 (x 1), }
	Block 278: {1 (x 1), }
	Block 279: {1 (x 1), }
	Block 280: {7 (x 1), }
	Block 281: {2 (x 1), }
	Block 282: {2 (x 1), }
	Block 283: {0 (x 1), }
	Block 284: {2 (x 1), }
	Block 285: {1 (x 1), }
	Block 286: {2 (x 1), }
	Block 287: {0 (x 1), }
	Block 288: {2 (x 1), }
	Block 289: {7 (x 1), }
	Block 290: {0 (x 1), }
	Block 291: {1 (x 1), }
	Block 292: {2 (x 1), }
	Block 293: {2 (x 1), }
	Block 294: {1 (x 1), }
	Block 295: {7 (x 1), }
	Block 296: {7 (x 1), }
	Block 297: {0 (x 1), }
	Block 298: {0 (x 1), }
	Block 299: {7 (x 1), }
	Block 300: {0 (x 1), }
	Block 301: {1 (x 1), }
	Block 302: {0 (x 1), }
	Block 303: {7 (x 1), }
	Block 304: {1 (x 1), }
	Block 305: {2 (x 1), }
	Block 306: {1 (x 1), }
	Block 307: {0 (x 1), }
	Block 308: {7 (x 1), }
	Block 309: {0 (x 1), }
	Block 310: {7 (x 1), }
	Block 311: {2 (x 1), }
	Block 312: {7 (x 1), }
	Block 313: {0 (x 1), }
	Block 314: {0 (x 1), }
	Block 315: {2 (x 1), }
	Block 316: {1 (x 1), }
	Block 317: {7 (x 1), }
	Block 318: {0 (x 1), }
	Block 319: {7 (x 1), }
	Block 320: {2 (x 1), }
	Block 321: {0 (x 1), }
	Block 322: {7 (x 1), }
	Block 323: {7 (x 1), }
	Block 324: {0 (x 1), }
	Block 325: {2 (x 1), }
	Block 326: {1 (x 1), }
	Block 327: {1 (x 1), }
	Block 328: {2 (x 1), }
	Block 329: {7 (x 1), }
	Block 330: {0 (x 1), }
	Block 331: {0 (x 1), }
	Block 332: {7 (x 1), }
	Block 333: {2 (x 1), }
	Block 334: {1 (x 1), }
	Block 335: {2 (x 1), }
	Block 336: {1 (x 1), }
	Block 337: {0 (x 1), }
	Block 338: {0 (x 1), }
	Block 339: {0 (x 1), }
	Block 340: {1 (x 1), }
	Block 341: {0 (x 1), }
	Block 342: {2 (x 1), }
	Block 343: {0 (x 1), }
	Block 344: {0 (x 1), }
	Block 345: {2 (x 1), }
	Block 346: {0 (x 1), }
	Block 347: {1 (x 1), }
	Block 348: {2 (x 1), }
	Block 349: {2 (x 1), }
	Block 350: {2 (x 1), }
	Block 351: {0 (x 1), }
	Block 352: {7 (x 1), }
	Block 353: {0 (x 1), }
	Block 354: {0 (x 1), }
	Block 355: {1 (x 1), }
	Block 356: {2 (x 1), }
	Block 357: {0 (x 1), }
	Block 358: {2 (x 1), }
	Block 359: {0 (x 1), }
	Block 360: {7 (x 1), }
	Block 361: {7 (x 1), }
	Block 362: {1 (x 1), }
	Block 363: {7 (x 1), }
	Block 364: {2 (x 1), }
	Block 365: {2 (x 1), }
	Block 366: {1 (x 1), }
	Block 367: {2 (x 1), }
	Block 368: {2 (x 1), }
	Block 369: {1 (x 1), }
	Block 370: {2 (x 1), }
	Block 371: {0 (x 1), }
	Block 372: {0 (x 1), }
	Block 373: {1 (x 1), }
	Block 374: {1 (x 1), }
	Block 375: {7 (x 1), }
	Block 376: {1 (x 1), }
	Block 377: {1 (x 1), }
	Block 378: {7 (x 1), }
	Block 379: {7 (x 1), }
	Block 380: {2 (x 1), }
	Block 381: {2 (x 1), }
	Block 382: {1 (x 1), }
	Block 383: {7 (x 1), }
	Block 384: {1 (x 1), }
	Block 385: {1 (x 1), }
	Block 386: {2 (x 1), }
	Block 387: {1 (x 1), }
	Block 388: {7 (x 1), }
	Block 389: {7 (x 1), }
	Block 390: {0 (x 1), }
	Block 391: {0 (x 1), }
	Block 392: {1 (x 1), }
	Block 393: {2 (x 1), }
	Block 394: {2 (x 1), }
	Block 395: {2 (x 1), }
	Block 396: {2 (x 1), }
	Block 397: {2 (x 1), }
	Block 398: {1 (x 1), }
	Block 399: {2 (x 1), }
	Block 400: {7 (x 1), }

Blocks for covering at resolution delta=8887.9297 (Ultrametric)
	Block 1: {0 (x 100), 2 (x 3), }
	Block 2: {1 (x 99), 7 (x 2), }
	Block 3: {1 (x 1), 2 (x 86), 7 (x 3), }
	Block 4: {2 (x 11), 7 (x 95), }


==> figures/mnist-clustering-29-17.txt <==
List of local minima for CM:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 200
	delta = 70.3802 (n=2), Overlap= 0, Covers= 200
	delta = 492.6616 (n=3), Overlap= 0, Covers= 164
	delta = 844.5627 (n=4), Overlap= 0, Covers= 101
	delta = 1548.3649 (n=5), Overlap= 0, Covers= 42
	delta = 1829.8858 (n=6), Overlap= 0, Covers= 33
	delta = 2181.7869 (n=7), Overlap= 1, Covers= 25
	delta = 2533.6880 (n=8), Overlap= 3, Covers= 18
	delta = 2955.9694 (n=9), Overlap= 1, Covers= 16
	delta = 3237.4903 (n=10), Overlap= 4, Covers= 15
	delta = 3519.0112 (n=11), Overlap= 1, Covers= 12
	delta = 3659.7716 (n=12), Overlap= 14, Covers= 11
	delta = 4433.9541 (n=13), Overlap= 4, Covers= 9
	delta = 4715.4750 (n=14), Overlap= 12, Covers= 8
	delta = 5348.8970 (n=15), Overlap= 2, Covers= 6
	delta = 5982.3190 (n=16), Overlap= 2, Covers= 5
	delta = 6686.1212 (n=17), Overlap= 19, Covers= 5
	delta = 7812.2048 (n=18), Overlap= 17, Covers= 3
	delta = 8656.7675 (n=19), Overlap= 0, Covers= 2
	delta = 14005.6645 (n=20), Overlap= 0, Covers= 1
List of covers for HCS:
	alpha = 0.0000 (n=1), Covers= 1
	alpha = 1.0000 (n=34), Covers= 200
List of local minima for A-Space projection:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 200
	delta = 11.9228 (n=2), Overlap= 0, Covers= 200
	delta = 321.9148 (n=3), Overlap= 10, Covers= 190
	delta = 381.5286 (n=4), Overlap= 21, Covers= 179
	delta = 429.2197 (n=5), Overlap= 24, Covers= 176
	delta = 453.0652 (n=6), Overlap= 25, Covers= 173
	delta = 631.9068 (n=7), Overlap= 79, Covers= 206
	delta = 667.6751 (n=8), Overlap= 83, Covers= 205
	delta = 774.9800 (n=9), Overlap= 104, Covers= 227
	delta = 941.8988 (n=10), Overlap= 144, Covers= 370
	delta = 1001.5126 (n=11), Overlap= 152, Covers= 357
	delta = 1096.8948 (n=12), Overlap= 169, Covers= 441
	delta = 1156.5086 (n=13), Overlap= 179, Covers= 397
	delta = 1180.3542 (n=14), Overlap= 180, Covers= 464
	delta = 1228.0452 (n=15), Overlap= 186, Covers= 525
	delta = 1311.5046 (n=16), Overlap= 193, Covers= 526
	delta = 1359.1957 (n=17), Overlap= 196, Covers= 596
	delta = 1478.4234 (n=18), Overlap= 196, Covers= 897
	delta = 1609.5739 (n=19), Overlap= 191, Covers= 1400
	delta = 1728.8016 (n=20), Overlap= 193, Covers= 1400
	delta = 1752.6471 (n=21), Overlap= 192, Covers= 1400
	delta = 1788.4154 (n=22), Overlap= 193, Covers= 1400
	delta = 1812.2609 (n=23), Overlap= 193, Covers= 1400
	delta = 1836.1065 (n=24), Overlap= 188, Covers= 1400
	delta = 1871.8748 (n=25), Overlap= 170, Covers= 1400
	delta = 1919.5659 (n=26), Overlap= 150, Covers= 1400
	delta = 1955.3342 (n=27), Overlap= 159, Covers= 1400
	delta = 1991.1025 (n=28), Overlap= 144, Covers= 1400
	delta = 2014.9480 (n=29), Overlap= 151, Covers= 1400
	delta = 2050.7163 (n=30), Overlap= 151, Covers= 1400
	delta = 2098.4074 (n=31), Overlap= 144, Covers= 1400
	delta = 2122.2530 (n=32), Overlap= 149, Covers= 1400
	delta = 2146.0985 (n=33), Overlap= 129, Covers= 1400
	delta = 2217.6351 (n=34), Overlap= 121, Covers= 1400
	delta = 2265.3262 (n=35), Overlap= 119, Covers= 1400
	delta = 2289.1717 (n=36), Overlap= 120, Covers= 1400
	delta = 2336.8628 (n=37), Overlap= 166, Covers= 1400
	delta = 2372.6311 (n=38), Overlap= 0, Covers= 1

Blocks for covering at resolution delta=8656.7675 (CM)
	Block 1: {1 (x 100), 7 (x 1), }
	Block 2: {7 (x 99), }

Blocks for covering at resolution delta=453.0652 (A-Space)
	Block 1: {1 (x 2), }
	Block 2: {1 (x 1), }
	Block 3: {1 (x 2), }
	Block 4: {1 (x 3), }
	Block 5: {1 (x 1), }
	Block 6: {1 (x 2), }
	Block 7: {1 (x 2), }
	Block 8: {1 (x 2), }
	Block 9: {1 (x 2), }
	Block 10: {1 (x 1), }
	Block 11: {1 (x 4), }
	Block 12: {1 (x 3), }
	Block 13: {1 (x 2), }
	Block 14: {1 (x 4), }
	Block 15: {1 (x 1), }
	Block 16: {1 (x 2), }
	Block 17: {1 (x 2), }
	Block 18: {1 (x 3), }
	Block 19: {1 (x 3), }
	Block 20: {1 (x 2), }
	Block 21: {1 (x 1), }
	Block 22: {1 (x 1), }
	Block 23: {1 (x 3), }
	Block 24: {1 (x 2), }
	Block 25: {1 (x 4), }
	Block 26: {1 (x 2), }
	Block 27: {1 (x 3), }
	Block 28: {1 (x 2), }
	Block 29: {1 (x 2), }
	Block 30: {1 (x 2), }
	Block 31: {1 (x 2), }
	Block 32: {1 (x 1), }
	Block 33: {1 (x 1), }
	Block 34: {1 (x 1), }
	Block 35: {1 (x 2), }
	Block 36: {1 (x 2), }
	Block 37: {1 (x 2), }
	Block 38: {1 (x 1), }
	Block 39: {1 (x 1), }
	Block 40: {1 (x 3), }
	Block 41: {1 (x 1), }
	Block 42: {1 (x 1), }
	Block 43: {1 (x 1), }
	Block 44: {1 (x 1), }
	Block 45: {1 (x 3), }
	Block 46: {1 (x 3), }
	Block 47: {1 (x 2), }
	Block 48: {1 (x 1), }
	Block 49: {1 (x 3), }
	Block 50: {1 (x 1), }
	Block 51: {1 (x 1), }
	Block 52: {1 (x 5), }
	Block 53: {1 (x 5), }
	Block 54: {1 (x 5), }
	Block 55: {1 (x 5), }
	Block 56: {1 (x 2), }
	Block 57: {1 (x 1), }
	Block 58: {1 (x 1), }
	Block 59: {1 (x 1), }
	Block 60: {1 (x 2), }
	Block 61: {1 (x 2), }
	Block 62: {1 (x 1), }
	Block 63: {1 (x 1), }
	Block 64: {1 (x 1), }
	Block 65: {1 (x 1), }
	Block 66: {1 (x 2), }
	Block 67: {1 (x 2), }
	Block 68: {1 (x 3), }
	Block 69: {1 (x 1), }
	Block 70: {1 (x 1), }
	Block 71: {1 (x 1), }
	Block 72: {1 (x 1), }
	Block 73: {1 (x 1), }
	Block 74: {7 (x 1), }
	Block 75: {7 (x 1), }
	Block 76: {7 (x 1), }
	Block 77: {7 (x 1), }
	Block 78: {7 (x 1), }
	Block 79: {7 (x 1), }
	Block 80: {7 (x 1), }
	Block 81: {7 (x 1), }
	Block 82: {7 (x 1), }
	Block 83: {7 (x 1), }
	Block 84: {7 (x 1), }
	Block 85: {7 (x 1), }
	Block 86: {7 (x 1), }
	Block 87: {7 (x 1), }
	Block 88: {7 (x 1), }
	Block 89: {7 (x 1), }
	Block 90: {7 (x 1), }
	Block 91: {7 (x 1), }
	Block 92: {7 (x 1), }
	Block 93: {7 (x 1), }
	Block 94: {7 (x 1), }
	Block 95: {7 (x 1), }
	Block 96: {7 (x 1), }
	Block 97: {7 (x 1), }
	Block 98: {7 (x 1), }
	Block 99: {7 (x 1), }
	Block 100: {7 (x 1), }
	Block 101: {7 (x 1), }
	Block 102: {7 (x 1), }
	Block 103: {7 (x 1), }
	Block 104: {7 (x 1), }
	Block 105: {7 (x 1), }
	Block 106: {7 (x 1), }
	Block 107: {7 (x 1), }
	Block 108: {7 (x 1), }
	Block 109: {7 (x 1), }
	Block 110: {7 (x 1), }
	Block 111: {7 (x 1), }
	Block 112: {7 (x 1), }
	Block 113: {7 (x 1), }
	Block 114: {7 (x 1), }
	Block 115: {7 (x 1), }
	Block 116: {7 (x 1), }
	Block 117: {7 (x 1), }
	Block 118: {7 (x 1), }
	Block 119: {7 (x 1), }
	Block 120: {7 (x 1), }
	Block 121: {7 (x 1), }
	Block 122: {7 (x 1), }
	Block 123: {7 (x 1), }
	Block 124: {7 (x 1), }
	Block 125: {7 (x 1), }
	Block 126: {7 (x 1), }
	Block 127: {7 (x 1), }
	Block 128: {7 (x 1), }
	Block 129: {7 (x 1), }
	Block 130: {7 (x 1), }
	Block 131: {7 (x 1), }
	Block 132: {7 (x 1), }
	Block 133: {7 (x 1), }
	Block 134: {7 (x 1), }
	Block 135: {7 (x 1), }
	Block 136: {7 (x 1), }
	Block 137: {7 (x 1), }
	Block 138: {7 (x 1), }
	Block 139: {7 (x 1), }
	Block 140: {7 (x 1), }
	Block 141: {7 (x 1), }
	Block 142: {7 (x 1), }
	Block 143: {7 (x 1), }
	Block 144: {7 (x 1), }
	Block 145: {7 (x 1), }
	Block 146: {7 (x 1), }
	Block 147: {7 (x 1), }
	Block 148: {7 (x 1), }
	Block 149: {7 (x 1), }
	Block 150: {7 (x 1), }
	Block 151: {7 (x 1), }
	Block 152: {7 (x 1), }
	Block 153: {7 (x 1), }
	Block 154: {7 (x 1), }
	Block 155: {7 (x 1), }
	Block 156: {7 (x 1), }
	Block 157: {7 (x 1), }
	Block 158: {7 (x 1), }
	Block 159: {7 (x 1), }
	Block 160: {7 (x 1), }
	Block 161: {7 (x 1), }
	Block 162: {7 (x 1), }
	Block 163: {7 (x 1), }
	Block 164: {7 (x 1), }
	Block 165: {7 (x 1), }
	Block 166: {7 (x 1), }
	Block 167: {7 (x 1), }
	Block 168: {7 (x 1), }
	Block 169: {7 (x 1), }
	Block 170: {7 (x 1), }
	Block 171: {7 (x 1), }
	Block 172: {7 (x 1), }
	Block 173: {7 (x 1), }

K_x_w = 

    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x1   double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]
    [200x200 double]

Blocks for covering at resolution alpha=0.9697 (HCS)
	Block 1: {1 (x 100), 7 (x 100), }

Blocks for covering at resolution alpha=1.0000 (HCS)
	Block 1: {7 (x 1), }
	Block 2: {1 (x 1), }
	Block 3: {7 (x 1), }
	Block 4: {7 (x 1), }
	Block 5: {7 (x 1), }
	Block 6: {1 (x 1), }
	Block 7: {7 (x 1), }
	Block 8: {1 (x 1), }
	Block 9: {1 (x 1), }
	Block 10: {7 (x 1), }
	Block 11: {7 (x 1), }
	Block 12: {1 (x 1), }
	Block 13: {7 (x 1), }
	Block 14: {7 (x 1), }
	Block 15: {7 (x 1), }
	Block 16: {1 (x 1), }
	Block 17: {1 (x 1), }
	Block 18: {7 (x 1), }
	Block 19: {7 (x 1), }
	Block 20: {1 (x 1), }
	Block 21: {1 (x 1), }
	Block 22: {1 (x 1), }
	Block 23: {1 (x 1), }
	Block 24: {1 (x 1), }
	Block 25: {1 (x 1), }
	Block 26: {1 (x 1), }
	Block 27: {7 (x 1), }
	Block 28: {1 (x 1), }
	Block 29: {1 (x 1), }
	Block 30: {7 (x 1), }
	Block 31: {1 (x 1), }
	Block 32: {1 (x 1), }
	Block 33: {1 (x 1), }
	Block 34: {1 (x 1), }
	Block 35: {7 (x 1), }
	Block 36: {7 (x 1), }
	Block 37: {7 (x 1), }
	Block 38: {1 (x 1), }
	Block 39: {7 (x 1), }
	Block 40: {7 (x 1), }
	Block 41: {7 (x 1), }
	Block 42: {7 (x 1), }
	Block 43: {7 (x 1), }
	Block 44: {1 (x 1), }
	Block 45: {7 (x 1), }
	Block 46: {1 (x 1), }
	Block 47: {1 (x 1), }
	Block 48: {1 (x 1), }
	Block 49: {7 (x 1), }
	Block 50: {7 (x 1), }
	Block 51: {1 (x 1), }
	Block 52: {7 (x 1), }
	Block 53: {7 (x 1), }
	Block 54: {7 (x 1), }
	Block 55: {7 (x 1), }
	Block 56: {1 (x 1), }
	Block 57: {7 (x 1), }
	Block 58: {1 (x 1), }
	Block 59: {7 (x 1), }
	Block 60: {7 (x 1), }
	Block 61: {7 (x 1), }
	Block 62: {1 (x 1), }
	Block 63: {7 (x 1), }
	Block 64: {1 (x 1), }
	Block 65: {1 (x 1), }
	Block 66: {1 (x 1), }
	Block 67: {7 (x 1), }
	Block 68: {1 (x 1), }
	Block 69: {1 (x 1), }
	Block 70: {7 (x 1), }
	Block 71: {1 (x 1), }
	Block 72: {1 (x 1), }
	Block 73: {1 (x 1), }
	Block 74: {1 (x 1), }
	Block 75: {7 (x 1), }
	Block 76: {7 (x 1), }
	Block 77: {7 (x 1), }
	Block 78: {7 (x 1), }
	Block 79: {7 (x 1), }
	Block 80: {1 (x 1), }
	Block 81: {1 (x 1), }
	Block 82: {7 (x 1), }
	Block 83: {7 (x 1), }
	Block 84: {7 (x 1), }
	Block 85: {1 (x 1), }
	Block 86: {7 (x 1), }
	Block 87: {1 (x 1), }
	Block 88: {1 (x 1), }
	Block 89: {7 (x 1), }
	Block 90: {7 (x 1), }
	Block 91: {7 (x 1), }
	Block 92: {1 (x 1), }
	Block 93: {7 (x 1), }
	Block 94: {1 (x 1), }
	Block 95: {1 (x 1), }
	Block 96: {1 (x 1), }
	Block 97: {7 (x 1), }
	Block 98: {1 (x 1), }
	Block 99: {1 (x 1), }
	Block 100: {1 (x 1), }
	Block 101: {1 (x 1), }
	Block 102: {7 (x 1), }
	Block 103: {7 (x 1), }
	Block 104: {1 (x 1), }
	Block 105: {7 (x 1), }
	Block 106: {7 (x 1), }
	Block 107: {1 (x 1), }
	Block 108: {1 (x 1), }
	Block 109: {1 (x 1), }
	Block 110: {1 (x 1), }
	Block 111: {1 (x 1), }
	Block 112: {7 (x 1), }
	Block 113: {7 (x 1), }
	Block 114: {1 (x 1), }
	Block 115: {1 (x 1), }
	Block 116: {1 (x 1), }
	Block 117: {1 (x 1), }
	Block 118: {1 (x 1), }
	Block 119: {7 (x 1), }
	Block 120: {7 (x 1), }
	Block 121: {1 (x 1), }
	Block 122: {7 (x 1), }
	Block 123: {1 (x 1), }
	Block 124: {1 (x 1), }
	Block 125: {7 (x 1), }
	Block 126: {7 (x 1), }
	Block 127: {1 (x 1), }
	Block 128: {7 (x 1), }
	Block 129: {1 (x 1), }
	Block 130: {7 (x 1), }
	Block 131: {7 (x 1), }
	Block 132: {1 (x 1), }
	Block 133: {7 (x 1), }
	Block 134: {1 (x 1), }
	Block 135: {1 (x 1), }
	Block 136: {1 (x 1), }
	Block 137: {1 (x 1), }
	Block 138: {7 (x 1), }
	Block 139: {7 (x 1), }
	Block 140: {7 (x 1), }
	Block 141: {1 (x 1), }
	Block 142: {7 (x 1), }
	Block 143: {1 (x 1), }
	Block 144: {1 (x 1), }
	Block 145: {1 (x 1), }
	Block 146: {1 (x 1), }
	Block 147: {1 (x 1), }
	Block 148: {7 (x 1), }
	Block 149: {1 (x 1), }
	Block 150: {1 (x 1), }
	Block 151: {1 (x 1), }
	Block 152: {7 (x 1), }
	Block 153: {7 (x 1), }
	Block 154: {1 (x 1), }
	Block 155: {7 (x 1), }
	Block 156: {7 (x 1), }
	Block 157: {1 (x 1), }
	Block 158: {1 (x 1), }
	Block 159: {7 (x 1), }
	Block 160: {7 (x 1), }
	Block 161: {7 (x 1), }
	Block 162: {1 (x 1), }
	Block 163: {7 (x 1), }
	Block 164: {7 (x 1), }
	Block 165: {7 (x 1), }
	Block 166: {7 (x 1), }
	Block 167: {7 (x 1), }
	Block 168: {1 (x 1), }
	Block 169: {7 (x 1), }
	Block 170: {1 (x 1), }
	Block 171: {7 (x 1), }
	Block 172: {7 (x 1), }
	Block 173: {1 (x 1), }
	Block 174: {7 (x 1), }
	Block 175: {1 (x 1), }
	Block 176: {1 (x 1), }
	Block 177: {1 (x 1), }
	Block 178: {7 (x 1), }
	Block 179: {7 (x 1), }
	Block 180: {1 (x 1), }
	Block 181: {1 (x 1), }
	Block 182: {7 (x 1), }
	Block 183: {7 (x 1), }
	Block 184: {7 (x 1), }
	Block 185: {1 (x 1), }
	Block 186: {1 (x 1), }
	Block 187: {1 (x 1), }
	Block 188: {1 (x 1), }
	Block 189: {7 (x 1), }
	Block 190: {7 (x 1), }
	Block 191: {1 (x 1), }
	Block 192: {1 (x 1), }
	Block 193: {1 (x 1), }
	Block 194: {7 (x 1), }
	Block 195: {7 (x 1), }
	Block 196: {7 (x 1), }
	Block 197: {7 (x 1), }
	Block 198: {7 (x 1), }
	Block 199: {7 (x 1), }
	Block 200: {7 (x 1), }

Blocks for covering at resolution delta=8234.3722 (Ultrametric)
	Block 1: {1 (x 100), 7 (x 1), }
	Block 2: {7 (x 99), }


==> figures/mnist-clustering-29-689.txt <==
List of local minima for CM:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 300
	delta = 66.5254 (n=2), Overlap= 0, Covers= 300
	delta = 1530.0837 (n=3), Overlap= 0, Covers= 91
	delta = 2328.3882 (n=4), Overlap= 0, Covers= 41
	delta = 2594.4897 (n=5), Overlap= 0, Covers= 32
	delta = 2794.0658 (n=6), Overlap= 0, Covers= 24
	delta = 3326.2689 (n=7), Overlap= 4, Covers= 18
	delta = 3991.5226 (n=8), Overlap= 0, Covers= 14
	delta = 4324.1495 (n=9), Overlap= 17, Covers= 13
	delta = 5654.6571 (n=10), Overlap= 0, Covers= 7
	delta = 9247.0274 (n=11), Overlap= 0, Covers= 3
	delta = 12307.1948 (n=12), Overlap= 54, Covers= 3
	delta = 12440.2455 (n=13), Overlap= 73, Covers= 3
	delta = 12972.4486 (n=14), Overlap= 3, Covers= 2
	delta = 13238.5501 (n=15), Overlap= 0, Covers= 1
List of covers for HCS:
	alpha = 0.0000 (n=1), Covers= 1
	alpha = 1.0000 (n=34), Covers= 300
List of local minima for A-Space projection:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 300
	delta = 12.1345 (n=2), Overlap= 0, Covers= 300
	delta = 594.5890 (n=3), Overlap= 2, Covers= 290
	delta = 643.1268 (n=4), Overlap= 9, Covers= 283
	delta = 1019.2954 (n=5), Overlap= 166, Covers= 297
	delta = 1152.7745 (n=6), Overlap= 235, Covers= 497
	delta = 1334.7915 (n=7), Overlap= 273, Covers= 1167
	delta = 1383.3294 (n=8), Overlap= 281, Covers= 1673
	delta = 1528.9430 (n=9), Overlap= 264, Covers= 3000
	delta = 1553.2120 (n=10), Overlap= 265, Covers= 3000
	delta = 1601.7499 (n=11), Overlap= 268, Covers= 3000
	delta = 1686.6911 (n=12), Overlap= 191, Covers= 3000
	delta = 1759.4979 (n=13), Overlap= 164, Covers= 3000
	delta = 1795.9014 (n=14), Overlap= 156, Covers= 3000
	delta = 1844.4392 (n=15), Overlap= 130, Covers= 3000
	delta = 1905.1116 (n=16), Overlap= 103, Covers= 3000
	delta = 1929.3805 (n=17), Overlap= 118, Covers= 3000
	delta = 1953.6494 (n=18), Overlap= 94, Covers= 3000
	delta = 2002.1873 (n=19), Overlap= 107, Covers= 3000
	delta = 2050.7252 (n=20), Overlap= 128, Covers= 3000
	delta = 2074.9941 (n=21), Overlap= 112, Covers= 3000
	delta = 2135.6665 (n=22), Overlap= 71, Covers= 3000
	delta = 2196.3388 (n=23), Overlap= 86, Covers= 3000
	delta = 2232.7422 (n=24), Overlap= 87, Covers= 3000
	delta = 2293.4146 (n=25), Overlap= 93, Covers= 3000
	delta = 2317.6835 (n=26), Overlap= 105, Covers= 3000
	delta = 2341.9524 (n=27), Overlap= 105, Covers= 3000
	delta = 2390.4903 (n=28), Overlap= 101, Covers= 3000
	delta = 2414.7593 (n=29), Overlap= 0, Covers= 1

Blocks for covering at resolution delta=9247.0274 (CM)
	Block 1: {6 (x 100), }
	Block 2: {8 (x 95), 9 (x 3), }
	Block 3: {8 (x 5), 9 (x 97), }

Blocks for covering at resolution delta=643.1268 (A-Space)
	Block 1: {6 (x 1), }
	Block 2: {6 (x 1), }
	Block 3: {6 (x 1), }
	Block 4: {6 (x 1), }
	Block 5: {6 (x 1), }
	Block 6: {6 (x 1), }
	Block 7: {6 (x 2), }
	Block 8: {6 (x 1), }
	Block 9: {6 (x 1), }
	Block 10: {6 (x 1), }
	Block 11: {6 (x 1), }
	Block 12: {6 (x 1), }
	Block 13: {6 (x 1), }
	Block 14: {6 (x 2), }
	Block 15: {6 (x 1), }
	Block 16: {6 (x 1), }
	Block 17: {6 (x 1), }
	Block 18: {6 (x 1), }
	Block 19: {6 (x 1), }
	Block 20: {6 (x 2), }
	Block 21: {6 (x 1), }
	Block 22: {6 (x 1), }
	Block 23: {6 (x 1), }
	Block 24: {6 (x 1), }
	Block 25: {6 (x 2), }
	Block 26: {6 (x 1), }
	Block 27: {6 (x 1), }
	Block 28: {6 (x 1), }
	Block 29: {6 (x 1), }
	Block 30: {6 (x 1), }
	Block 31: {6 (x 1), }
	Block 32: {6 (x 1), }
	Block 33: {6 (x 2), }
	Block 34: {6 (x 1), }
	Block 35: {6 (x 1), }
	Block 36: {6 (x 1), }
	Block 37: {6 (x 2), }
	Block 38: {6 (x 2), }
	Block 39: {6 (x 1), }
	Block 40: {6 (x 2), }
	Block 41: {6 (x 1), }
	Block 42: {6 (x 1), }
	Block 43: {6 (x 1), }
	Block 44: {6 (x 1), }
	Block 45: {6 (x 2), }
	Block 46: {6 (x 2), }
	Block 47: {6 (x 2), }
	Block 48: {6 (x 1), }
	Block 49: {6 (x 1), }
	Block 50: {6 (x 1), }
	Block 51: {6 (x 1), }
	Block 52: {6 (x 2), }
	Block 53: {6 (x 1), }
	Block 54: {6 (x 1), }
	Block 55: {6 (x 1), }
	Block 56: {6 (x 1), }
	Block 57: {6 (x 2), }
	Block 58: {6 (x 1), }
	Block 59: {6 (x 1), }
	Block 60: {6 (x 1), }
	Block 61: {6 (x 1), }
	Block 62: {6 (x 1), }
	Block 63: {6 (x 1), }
	Block 64: {6 (x 1), }
	Block 65: {6 (x 1), }
	Block 66: {6 (x 1), }
	Block 67: {6 (x 1), }
	Block 68: {6 (x 1), }
	Block 69: {6 (x 1), }
	Block 70: {6 (x 1), }
	Block 71: {6 (x 1), }
	Block 72: {6 (x 1), }
	Block 73: {6 (x 2), }
	Block 74: {6 (x 1), }
	Block 75: {6 (x 1), }
	Block 76: {6 (x 1), }
	Block 77: {6 (x 1), }
	Block 78: {6 (x 1), }
	Block 79: {6 (x 1), }
	Block 80: {6 (x 1), }
	Block 81: {6 (x 1), }
	Block 82: {6 (x 1), }
	Block 83: {6 (x 1), }
	Block 84: {6 (x 1), }
	Block 85: {6 (x 2), }
	Block 86: {6 (x 1), }
	Block 87: {6 (x 1), }
	Block 88: {6 (x 1), }
	Block 89: {6 (x 1), }
	Block 90: {8 (x 1), }
	Block 91: {8 (x 1), }
	Block 92: {8 (x 1), }
	Block 93: {8 (x 1), }
	Block 94: {8 (x 1), }
	Block 95: {8 (x 1), }
	Block 96: {8 (x 1), }
	Block 97: {8 (x 1), }
	Block 98: {8 (x 1), }
	Block 99: {8 (x 1), }
	Block 100: {8 (x 1), }
	Block 101: {8 (x 1), }
	Block 102: {8 (x 1), }
	Block 103: {8 (x 1), }
	Block 104: {8 (x 1), }
	Block 105: {8 (x 1), }
	Block 106: {8 (x 1), }
	Block 107: {8 (x 1), }
	Block 108: {8 (x 1), }
	Block 109: {8 (x 1), }
	Block 110: {8 (x 1), }
	Block 111: {8 (x 1), }
	Block 112: {8 (x 1), }
	Block 113: {8 (x 1), }
	Block 114: {8 (x 1), }
	Block 115: {8 (x 1), }
	Block 116: {8 (x 1), }
	Block 117: {8 (x 1), }
	Block 118: {8 (x 1), }
	Block 119: {8 (x 1), }
	Block 120: {8 (x 1), }
	Block 121: {8 (x 1), }
	Block 122: {8 (x 1), }
	Block 123: {8 (x 1), }
	Block 124: {8 (x 1), }
	Block 125: {8 (x 1), }
	Block 126: {8 (x 1), }
	Block 127: {8 (x 1), }
	Block 128: {8 (x 1), }
	Block 129: {8 (x 1), }
	Block 130: {8 (x 1), }
	Block 131: {8 (x 1), }
	Block 132: {8 (x 1), }
	Block 133: {8 (x 1), }
	Block 134: {8 (x 1), }
	Block 135: {8 (x 1), }
	Block 136: {8 (x 1), }
	Block 137: {8 (x 1), }
	Block 138: {8 (x 1), }
	Block 139: {8 (x 1), }
	Block 140: {8 (x 1), }
	Block 141: {8 (x 1), }
	Block 142: {8 (x 1), }
	Block 143: {8 (x 1), }
	Block 144: {8 (x 1), }
	Block 145: {8 (x 1), }
	Block 146: {8 (x 1), }
	Block 147: {8 (x 1), }
	Block 148: {8 (x 1), }
	Block 149: {8 (x 1), }
	Block 150: {8 (x 1), }
	Block 151: {8 (x 1), }
	Block 152: {8 (x 1), }
	Block 153: {8 (x 1), }
	Block 154: {8 (x 1), }
	Block 155: {8 (x 1), }
	Block 156: {8 (x 1), }
	Block 157: {8 (x 1), }
	Block 158: {8 (x 1), }
	Block 159: {8 (x 1), }
	Block 160: {8 (x 1), }
	Block 161: {8 (x 1), }
	Block 162: {8 (x 1), }
	Block 163: {8 (x 1), }
	Block 164: {8 (x 1), }
	Block 165: {8 (x 1), }
	Block 166: {8 (x 1), }
	Block 167: {8 (x 1), }
	Block 168: {8 (x 1), }
	Block 169: {8 (x 1), }
	Block 170: {8 (x 1), }
	Block 171: {8 (x 1), }
	Block 172: {8 (x 1), }
	Block 173: {8 (x 1), }
	Block 174: {8 (x 1), }
	Block 175: {8 (x 1), }
	Block 176: {8 (x 1), }
	Block 177: {8 (x 1), }
	Block 178: {8 (x 1), }
	Block 179: {8 (x 1), }
	Block 180: {8 (x 1), }
	Block 181: {8 (x 1), }
	Block 182: {8 (x 1), }
	Block 183: {8 (x 1), }
	Block 184: {8 (x 1), }
	Block 185: {8 (x 1), }
	Block 186: {8 (x 1), }
	Block 187: {8 (x 1), }
	Block 188: {8 (x 1), }
	Block 189: {8 (x 1), }
	Block 190: {9 (x 1), }
	Block 191: {9 (x 1), }
	Block 192: {9 (x 1), }
	Block 193: {9 (x 1), }
	Block 194: {9 (x 1), }
	Block 195: {9 (x 1), }
	Block 196: {9 (x 1), }
	Block 197: {9 (x 1), }
	Block 198: {9 (x 1), }
	Block 199: {9 (x 2), }
	Block 200: {9 (x 2), }
	Block 201: {9 (x 1), }
	Block 202: {9 (x 1), }
	Block 203: {9 (x 1), }
	Block 204: {9 (x 1), }
	Block 205: {9 (x 1), }
	Block 206: {9 (x 1), }
	Block 207: {9 (x 1), }
	Block 208: {9 (x 1), }
	Block 209: {9 (x 1), }
	Block 210: {9 (x 2), }
	Block 211: {9 (x 1), }
	Block 212: {9 (x 1), }
	Block 213: {9 (x 1), }
	Block 214: {9 (x 1), }
	Block 215: {9 (x 1), }
	Block 216: {9 (x 1), }
	Block 217: {9 (x 2), }
	Block 218: {9 (x 1), }
	Block 219: {9 (x 2), }
	Block 220: {9 (x 2), }
	Block 221: {9 (x 1), }
	Block 222: {9 (x 1), }
	Block 223: {9 (x 1), }
	Block 224: {9 (x 1), }
	Block 225: {9 (x 1), }
	Block 226: {9 (x 1), }
	Block 227: {9 (x 1), }
	Block 228: {9 (x 1), }
	Block 229: {9 (x 1), }
	Block 230: {9 (x 1), }
	Block 231: {9 (x 1), }
	Block 232: {9 (x 2), }
	Block 233: {9 (x 1), }
	Block 234: {9 (x 1), }
	Block 235: {9 (x 1), }
	Block 236: {9 (x 1), }
	Block 237: {9 (x 2), }
	Block 238: {9 (x 1), }
	Block 239: {9 (x 1), }
	Block 240: {9 (x 1), }
	Block 241: {9 (x 1), }
	Block 242: {9 (x 1), }
	Block 243: {9 (x 2), }
	Block 244: {9 (x 1), }
	Block 245: {9 (x 1), }
	Block 246: {9 (x 1), }
	Block 247: {9 (x 1), }
	Block 248: {9 (x 1), }
	Block 249: {9 (x 1), }
	Block 250: {9 (x 2), }
	Block 251: {9 (x 2), }
	Block 252: {9 (x 2), }
	Block 253: {9 (x 1), }
	Block 254: {9 (x 1), }
	Block 255: {9 (x 1), }
	Block 256: {9 (x 1), }
	Block 257: {9 (x 1), }
	Block 258: {9 (x 1), }
	Block 259: {9 (x 1), }
	Block 260: {9 (x 1), }
	Block 261: {9 (x 2), }
	Block 262: {9 (x 2), }
	Block 263: {9 (x 1), }
	Block 264: {9 (x 1), }
	Block 265: {9 (x 1), }
	Block 266: {9 (x 1), }
	Block 267: {9 (x 1), }
	Block 268: {9 (x 1), }
	Block 269: {9 (x 1), }
	Block 270: {9 (x 1), }
	Block 271: {9 (x 1), }
	Block 272: {9 (x 1), }
	Block 273: {9 (x 1), }
	Block 274: {9 (x 1), }
	Block 275: {9 (x 1), }
	Block 276: {9 (x 1), }
	Block 277: {9 (x 1), }
	Block 278: {9 (x 1), }
	Block 279: {9 (x 1), }
	Block 280: {9 (x 1), }
	Block 281: {9 (x 1), }
	Block 282: {9 (x 1), }
	Block 283: {9 (x 1), }

 [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x1   double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]
    [300x300 double]

Blocks for covering at resolution alpha=1.0000 (HCS)
	Block 1: {9 (x 1), }
	Block 2: {6 (x 1), }
	Block 3: {8 (x 1), }
	Block 4: {6 (x 1), }
	Block 5: {9 (x 1), }
	Block 6: {8 (x 1), }
	Block 7: {6 (x 1), }
	Block 8: {8 (x 1), }
	Block 9: {8 (x 1), }
	Block 10: {8 (x 1), }
	Block 11: {9 (x 1), }
	Block 12: {6 (x 1), }
	Block 13: {6 (x 1), }
	Block 14: {6 (x 1), }
	Block 15: {8 (x 1), }
	Block 16: {8 (x 1), }
	Block 17: {8 (x 1), }
	Block 18: {9 (x 1), }
	Block 19: {9 (x 1), }
	Block 20: {9 (x 1), }
	Block 21: {8 (x 1), }
	Block 22: {8 (x 1), }
	Block 23: {6 (x 1), }
	Block 24: {6 (x 1), }
	Block 25: {6 (x 1), }
	Block 26: {9 (x 1), }
	Block 27: {6 (x 1), }
	Block 28: {6 (x 1), }
	Block 29: {8 (x 1), }
	Block 30: {6 (x 1), }
	Block 31: {6 (x 1), }
	Block 32: {6 (x 1), }
	Block 33: {6 (x 1), }
	Block 34: {9 (x 1), }
	Block 35: {9 (x 1), }
	Block 36: {9 (x 1), }
	Block 37: {9 (x 1), }
	Block 38: {6 (x 1), }
	Block 39: {6 (x 1), }
	Block 40: {6 (x 1), }
	Block 41: {8 (x 1), }
	Block 42: {8 (x 1), }
	Block 43: {9 (x 1), }
	Block 44: {9 (x 1), }
	Block 45: {6 (x 1), }
	Block 46: {8 (x 1), }
	Block 47: {9 (x 1), }
	Block 48: {6 (x 1), }
	Block 49: {8 (x 1), }
	Block 50: {6 (x 1), }
	Block 51: {6 (x 1), }
	Block 52: {8 (x 1), }
	Block 53: {6 (x 1), }
	Block 54: {8 (x 1), }
	Block 55: {8 (x 1), }
	Block 56: {8 (x 1), }
	Block 57: {6 (x 1), }
	Block 58: {9 (x 1), }
	Block 59: {9 (x 1), }
	Block 60: {8 (x 1), }
	Block 61: {8 (x 1), }
	Block 62: {6 (x 1), }
	Block 63: {9 (x 1), }
	Block 64: {8 (x 1), }
	Block 65: {9 (x 1), }
	Block 66: {9 (x 1), }
	Block 67: {6 (x 1), }
	Block 68: {6 (x 1), }
	Block 69: {9 (x 1), }
	Block 70: {6 (x 1), }
	Block 71: {8 (x 1), }
	Block 72: {9 (x 1), }
	Block 73: {9 (x 1), }
	Block 74: {6 (x 1), }
	Block 75: {9 (x 1), }
	Block 76: {6 (x 1), }
	Block 77: {6 (x 1), }
	Block 78: {6 (x 1), }
	Block 79: {9 (x 1), }
	Block 80: {9 (x 1), }
	Block 81: {9 (x 1), }
	Block 82: {6 (x 1), }
	Block 83: {6 (x 1), }
	Block 84: {8 (x 1), }
	Block 85: {8 (x 1), }
	Block 86: {6 (x 1), }
	Block 87: {8 (x 1), }
	Block 88: {9 (x 1), }
	Block 89: {8 (x 1), }
	Block 90: {9 (x 1), }
	Block 91: {9 (x 1), }
	Block 92: {9 (x 1), }
	Block 93: {8 (x 1), }
	Block 94: {6 (x 1), }
	Block 95: {8 (x 1), }
	Block 96: {8 (x 1), }
	Block 97: {9 (x 1), }
	Block 98: {8 (x 1), }
	Block 99: {9 (x 1), }
	Block 100: {9 (x 1), }
	Block 101: {8 (x 1), }
	Block 102: {6 (x 1), }
	Block 103: {8 (x 1), }
	Block 104: {6 (x 1), }
	Block 105: {6 (x 1), }
	Block 106: {9 (x 1), }
	Block 107: {6 (x 1), }
	Block 108: {8 (x 1), }
	Block 109: {8 (x 1), }
	Block 110: {9 (x 1), }
	Block 111: {9 (x 1), }
	Block 112: {8 (x 1), }
	Block 113: {8 (x 1), }
	Block 114: {9 (x 1), }
	Block 115: {6 (x 1), }
	Block 116: {9 (x 1), }
	Block 117: {8 (x 1), }
	Block 118: {6 (x 1), }
	Block 119: {6 (x 1), }
	Block 120: {8 (x 1), }
	Block 121: {6 (x 1), }
	Block 122: {9 (x 1), }
	Block 123: {6 (x 1), }
	Block 124: {6 (x 1), }
	Block 125: {8 (x 1), }
	Block 126: {9 (x 1), }
	Block 127: {9 (x 1), }
	Block 128: {8 (x 1), }
	Block 129: {8 (x 1), }
	Block 130: {9 (x 1), }
	Block 131: {6 (x 1), }
	Block 132: {9 (x 1), }
	Block 133: {6 (x 1), }
	Block 134: {8 (x 1), }
	Block 135: {8 (x 1), }
	Block 136: {8 (x 1), }
	Block 137: {6 (x 1), }
	Block 138: {6 (x 1), }
	Block 139: {6 (x 1), }
	Block 140: {6 (x 1), }
	Block 141: {8 (x 1), }
	Block 142: {9 (x 1), }
	Block 143: {6 (x 1), }
	Block 144: {8 (x 1), }
	Block 145: {8 (x 1), }
	Block 146: {9 (x 1), }
	Block 147: {9 (x 1), }
	Block 148: {9 (x 1), }
	Block 149: {8 (x 1), }
	Block 150: {6 (x 1), }
	Block 151: {9 (x 1), }
	Block 152: {9 (x 1), }
	Block 153: {6 (x 1), }
	Block 154: {6 (x 1), }
	Block 155: {9 (x 1), }
	Block 156: {9 (x 1), }
	Block 157: {8 (x 1), }
	Block 158: {8 (x 1), }
	Block 159: {9 (x 1), }
	Block 160: {9 (x 1), }
	Block 161: {6 (x 1), }
	Block 162: {9 (x 1), }
	Block 163: {6 (x 1), }
	Block 164: {8 (x 1), }
	Block 165: {8 (x 1), }
	Block 166: {9 (x 1), }
	Block 167: {9 (x 1), }
	Block 168: {8 (x 1), }
	Block 169: {6 (x 1), }
	Block 170: {6 (x 1), }
	Block 171: {8 (x 1), }
	Block 172: {6 (x 1), }
	Block 173: {9 (x 1), }
	Block 174: {9 (x 1), }
	Block 175: {6 (x 1), }
	Block 176: {6 (x 1), }
	Block 177: {9 (x 1), }
	Block 178: {8 (x 1), }
	Block 179: {6 (x 1), }
	Block 180: {9 (x 1), }
	Block 181: {8 (x 1), }
	Block 182: {6 (x 1), }
	Block 183: {8 (x 1), }
	Block 184: {9 (x 1), }
	Block 185: {6 (x 1), }
	Block 186: {8 (x 1), }
	Block 187: {8 (x 1), }
	Block 188: {9 (x 1), }
	Block 189: {8 (x 1), }
	Block 190: {9 (x 1), }
	Block 191: {6 (x 1), }
	Block 192: {9 (x 1), }
	Block 193: {6 (x 1), }
	Block 194: {9 (x 1), }
	Block 195: {9 (x 1), }
	Block 196: {9 (x 1), }
	Block 197: {6 (x 1), }
	Block 198: {6 (x 1), }
	Block 199: {8 (x 1), }
	Block 200: {9 (x 1), }
	Block 201: {6 (x 1), }
	Block 202: {9 (x 1), }
	Block 203: {6 (x 1), }
	Block 204: {8 (x 1), }
	Block 205: {9 (x 1), }
	Block 206: {8 (x 1), }
	Block 207: {6 (x 1), }
	Block 208: {9 (x 1), }
	Block 209: {6 (x 1), }
	Block 210: {9 (x 1), }
	Block 211: {6 (x 1), }
	Block 212: {6 (x 1), }
	Block 213: {9 (x 1), }
	Block 214: {8 (x 1), }
	Block 215: {8 (x 1), }
	Block 216: {6 (x 1), }
	Block 217: {9 (x 1), }
	Block 218: {8 (x 1), }
	Block 219: {9 (x 1), }
	Block 220: {8 (x 1), }
	Block 221: {6 (x 1), }
	Block 222: {6 (x 1), }
	Block 223: {6 (x 1), }
	Block 224: {9 (x 1), }
	Block 225: {9 (x 1), }
	Block 226: {8 (x 1), }
	Block 227: {8 (x 1), }
	Block 228: {6 (x 1), }
	Block 229: {9 (x 1), }
	Block 230: {6 (x 1), }
	Block 231: {9 (x 1), }
	Block 232: {6 (x 1), }
	Block 233: {8 (x 1), }
	Block 234: {6 (x 1), }
	Block 235: {8 (x 1), }
	Block 236: {9 (x 1), }
	Block 237: {6 (x 1), }
	Block 238: {8 (x 1), }
	Block 239: {6 (x 1), }
	Block 240: {6 (x 1), }
	Block 241: {8 (x 1), }
	Block 242: {6 (x 1), }
	Block 243: {9 (x 1), }
	Block 244: {9 (x 1), }
	Block 245: {6 (x 1), }
	Block 246: {8 (x 1), }
	Block 247: {8 (x 1), }
	Block 248: {8 (x 1), }
	Block 249: {6 (x 1), }
	Block 250: {8 (x 1), }
	Block 251: {6 (x 1), }
	Block 252: {9 (x 1), }
	Block 253: {6 (x 1), }
	Block 254: {8 (x 1), }
	Block 255: {8 (x 1), }
	Block 256: {9 (x 1), }
	Block 257: {8 (x 1), }
	Block 258: {8 (x 1), }
	Block 259: {6 (x 1), }
	Block 260: {8 (x 1), }
	Block 261: {8 (x 1), }
	Block 262: {8 (x 1), }
	Block 263: {9 (x 1), }
	Block 264: {9 (x 1), }
	Block 265: {8 (x 1), }
	Block 266: {8 (x 1), }
	Block 267: {9 (x 1), }
	Block 268: {6 (x 1), }
	Block 269: {9 (x 1), }
	Block 270: {8 (x 1), }
	Block 271: {9 (x 1), }
	Block 272: {9 (x 1), }
	Block 273: {8 (x 1), }
	Block 274: {9 (x 1), }
	Block 275: {6 (x 1), }
	Block 276: {8 (x 1), }
	Block 277: {8 (x 1), }
	Block 278: {9 (x 1), }
	Block 279: {8 (x 1), }
	Block 280: {6 (x 1), }
	Block 281: {8 (x 1), }
	Block 282: {6 (x 1), }
	Block 283: {8 (x 1), }
	Block 284: {9 (x 1), }
	Block 285: {9 (x 1), }
	Block 286: {8 (x 1), }
	Block 287: {9 (x 1), }
	Block 288: {9 (x 1), }
	Block 289: {8 (x 1), }
	Block 290: {6 (x 1), }
	Block 291: {6 (x 1), }
	Block 292: {8 (x 1), }
	Block 293: {9 (x 1), }
	Block 294: {8 (x 1), }
	Block 295: {8 (x 1), }
	Block 296: {6 (x 1), }
	Block 297: {9 (x 1), }
	Block 298: {8 (x 1), }
	Block 299: {9 (x 1), }
	Block 300: {9 (x 1), }

Blocks for covering at resolution delta=8854.1812 (Ultrametric)
	Block 1: {6 (x 100), }
	Block 2: {8 (x 95), 9 (x 3), }
	Block 3: {8 (x 5), 9 (x 97), }


==> figures/synthetic-clustering-02-dumbbell.txt <==
List of local minima for CM:
	delta = 0.0000 (n=1), Overlap= 0
	delta = 0.0129 (n=2), Overlap= 0
	delta = 1.1347 (n=3), Overlap= 97
	delta = 1.1992 (n=4), Overlap= 122
	delta = 1.2636 (n=5), Overlap= 138
	delta = 1.3926 (n=6), Overlap= 153
	delta = 1.4184 (n=7), Overlap= 155
	delta = 1.4442 (n=8), Overlap= 155
	delta = 1.4828 (n=9), Overlap= 155
	delta = 1.5344 (n=10), Overlap= 157
	delta = 1.6376 (n=11), Overlap= 159
	delta = 1.6634 (n=12), Overlap= 160
	delta = 1.7020 (n=13), Overlap= 162
	delta = 1.7923 (n=14), Overlap= 137
	delta = 1.8181 (n=15), Overlap= 108
	delta = 1.9470 (n=16), Overlap= 90
	delta = 2.0373 (n=17), Overlap= 166
	delta = 2.0889 (n=18), Overlap= 7
	delta = 2.2307 (n=19), Overlap= 86
	delta = 2.3854 (n=21), Overlap= 7
	delta = 2.4628 (n=22), Overlap= 82
	delta = 2.5015 (n=23), Overlap= 162
	delta = 2.5531 (n=24), Overlap= 169
	delta = 2.5660 (n=25), Overlap= 0
List of covers for HCS:
	alpha = 0.0000 (n=1), Covers= 1
	alpha = 0.9091 (n=31), Covers= 2
	alpha = 0.9394 (n=32), Covers= 5
	alpha = 1.0000 (n=34), Covers= 12
	alpha = 1.0303 (n=35), Covers= 171
List of local minima for A-Space projection:
	delta = 0.0000 (n=1), Overlap= 0, Covers =171
	delta = 0.0683 (n=2), Overlap= 0, Covers =171
	delta = 1.4353 (n=3), Overlap= 163, Covers =140
	delta = 2.8707 (n=4), Overlap= 163, Covers =117
	delta = 7.2450 (n=5), Overlap= 170, Covers =1710
	delta = 11.3460 (n=6), Overlap= 163, Covers =78
	delta = 11.7560 (n=7), Overlap= 153, Covers =64
	delta = 12.2345 (n=8), Overlap= 163, Covers =120
	delta = 12.7129 (n=9), Overlap= 153, Covers =98
	delta = 13.1230 (n=10), Overlap= 159, Covers =174
	delta = 13.2597 (n=11), Overlap= 163, Covers =162
	delta = 13.4648 (n=12), Overlap= 167, Covers =188
	delta = 13.6015 (n=13), Overlap= 0, Covers =1

Blocks for covering at resolution delta=2.3854 (CM)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, }
	Block 2: {83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, }

Blocks for covering at resolution delta=11.7560 (A-Space)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, }
	Block 2: {2, 3, 4, 5, 6, 7, 8, 9, 11, 12, 13, 14, 15, 16, 17, 18, 20, 21, 22, 23, 24, 25, 26, 27, 29, 30, 31, 32, 33, 34, 35, 36, 38, 39, 40, 41, 42, 43, 44, 45, 47, 48, 49, 50, 51, 52, 53, 54, 56, 57, 58, 59, 60, 61, 62, 63, 65, 66, 67, 68, 69, 70, 71, 72, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, }
	Block 3: {3, 4, 5, 6, 7, 8, 9, 12, 13, 14, 15, 16, 17, 18, 21, 22, 23, 24, 25, 26, 27, 30, 31, 32, 33, 34, 35, 36, 39, 40, 41, 42, 43, 44, 45, 48, 49, 50, 51, 52, 53, 54, 57, 58, 59, 60, 61, 62, 63, 66, 67, 68, 69, 70, 71, 72, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, }
	Block 4: {4, 5, 6, 7, 8, 9, 13, 14, 15, 16, 17, 18, 22, 23, 24, 25, 26, 27, 31, 32, 33, 34, 35, 36, 40, 41, 42, 43, 44, 45, 49, 50, 51, 52, 53, 54, 58, 59, 60, 61, 62, 63, 67, 68, 69, 70, 71, 72, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, }
	Block 5: {5, 6, 7, 8, 9, 14, 15, 16, 17, 18, 23, 24, 25, 26, 27, 32, 33, 34, 35, 36, 41, 42, 43, 44, 45, 50, 51, 52, 53, 54, 59, 60, 61, 62, 63, 68, 69, 70, 71, 72, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, }
	Block 6: {6, 7, 8, 9, 15, 16, 17, 18, 24, 25, 26, 27, 33, 34, 35, 36, 42, 43, 44, 45, 51, 52, 53, 54, 60, 61, 62, 63, 69, 70, 71, 72, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, }
	Block 7: {7, 8, 9, 16, 17, 18, 25, 26, 27, 34, 35, 36, 43, 44, 45, 52, 53, 54, 61, 62, 63, 70, 71, 72, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, }
	Block 8: {8, 9, 17, 18, 26, 27, 35, 36, 44, 45, 53, 54, 62, 63, 71, 72, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 127, }
	Block 9: {8, 9, 17, 18, 26, 27, 35, 36, 44, 45, 53, 54, 62, 63, 71, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 118, 127, }
	Block 10: {8, 9, 17, 18, 26, 27, 35, 36, 44, 45, 53, 54, 62, 63, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 109, 118, 127, }
	Block 11: {8, 9, 17, 18, 26, 27, 35, 36, 44, 45, 53, 54, 63, 72, 82, 83, 84, 85, 86, 87, 88, 89, 90, 100, 109, 118, 127, }
	Block 12: {9, 17, 18, 26, 27, 35, 36, 44, 45, 53, 54, 62, 63, 71, 72, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 127, 136, }
	Block 13: {9, 17, 18, 26, 27, 35, 36, 44, 45, 53, 54, 62, 63, 71, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 118, 127, 136, }
	Block 14: {9, 17, 18, 26, 27, 35, 36, 44, 45, 53, 54, 62, 63, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 109, 118, 127, 136, }
	Block 15: {9, 17, 18, 26, 27, 35, 36, 44, 45, 53, 54, 63, 72, 82, 83, 84, 85, 86, 87, 88, 89, 90, 100, 109, 118, 127, 136, }
	Block 16: {9, 18, 26, 27, 35, 36, 44, 45, 53, 54, 62, 63, 71, 72, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 127, 136, 145, }
	Block 17: {9, 18, 26, 27, 35, 36, 44, 45, 53, 54, 62, 63, 71, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 118, 127, 136, 145, }
	Block 18: {9, 18, 26, 27, 35, 36, 44, 45, 53, 54, 62, 63, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 109, 118, 127, 136, 145, }
	Block 19: {9, 18, 26, 27, 35, 36, 44, 45, 53, 54, 63, 72, 82, 83, 84, 85, 86, 87, 88, 89, 90, 100, 109, 118, 127, 136, 145, }
	Block 20: {9, 18, 27, 36, 45, 54, 63, 72, 82, 83, 84, 85, 86, 87, 88, 89, 90, 100, 109, 118, 119, 127, 128, 136, 145, }
	Block 21: {9, 18, 27, 36, 45, 54, 63, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 109, 118, 127, 128, 136, 145, }
	Block 22: {8, 9, 17, 18, 26, 27, 35, 36, 44, 45, 54, 63, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 109, 118, 127, }
	Block 23: {9, 17, 18, 26, 27, 35, 36, 44, 45, 54, 63, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 109, 118, 127, 136, }
	Block 24: {9, 18, 26, 27, 35, 36, 44, 45, 54, 63, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 109, 118, 127, 136, 145, }
	Block 25: {9, 18, 27, 36, 45, 54, 63, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 109, 110, 118, 119, 127, 128, 136, 145, }
	Block 26: {18, 27, 36, 45, 54, 63, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 109, 118, 127, 128, 136, 137, 145, 154, }
	Block 27: {18, 27, 36, 45, 54, 63, 72, 82, 83, 84, 85, 86, 87, 88, 89, 90, 100, 109, 118, 119, 127, 128, 136, 137, 145, 154, }
	Block 28: {18, 27, 36, 45, 54, 63, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 109, 110, 118, 119, 127, 128, 136, 137, 145, 154, }
	Block 29: {18, 27, 35, 36, 44, 45, 53, 54, 62, 63, 71, 72, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 127, 136, 145, 154, }
	Block 30: {18, 27, 35, 36, 44, 45, 53, 54, 62, 63, 71, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 118, 127, 136, 145, 154, }
	Block 31: {18, 27, 35, 36, 44, 45, 53, 54, 62, 63, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 109, 118, 127, 136, 145, 154, }
	Block 32: {18, 27, 35, 36, 44, 45, 53, 54, 63, 72, 82, 83, 84, 85, 86, 87, 88, 89, 90, 100, 109, 118, 127, 136, 145, 154, }
	Block 33: {18, 27, 35, 36, 44, 45, 54, 63, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 109, 118, 127, 136, 145, 154, }
	Block 34: {27, 36, 45, 54, 63, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 109, 118, 127, 128, 136, 137, 145, 146, 154, 163, }
	Block 35: {27, 36, 45, 54, 63, 72, 82, 83, 84, 85, 86, 87, 88, 89, 90, 100, 109, 118, 119, 127, 128, 136, 137, 145, 146, 154, 163, }
	Block 36: {27, 36, 45, 54, 63, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 109, 110, 118, 119, 127, 128, 136, 137, 145, 146, 154, 163, }
	Block 37: {27, 36, 44, 45, 53, 54, 62, 63, 71, 72, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 127, 136, 145, 154, 163, }
	Block 38: {27, 36, 44, 45, 53, 54, 62, 63, 71, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 118, 127, 136, 145, 154, 163, }
	Block 39: {27, 36, 44, 45, 53, 54, 62, 63, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 109, 118, 127, 136, 145, 154, 163, }
	Block 40: {27, 36, 44, 45, 53, 54, 63, 72, 82, 83, 84, 85, 86, 87, 88, 89, 90, 100, 109, 118, 127, 136, 145, 154, 163, }
	Block 41: {27, 36, 44, 45, 54, 63, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 109, 118, 127, 136, 145, 154, 163, }
	Block 42: {9, 18, 27, 36, 45, 54, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 101, 109, 110, 118, 119, 127, 128, 136, 145, }
	Block 43: {18, 27, 36, 45, 54, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 101, 109, 110, 118, 119, 127, 128, 136, 137, 145, 154, }
	Block 44: {27, 36, 45, 54, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 101, 109, 110, 118, 119, 127, 128, 136, 137, 145, 146, 154, 163, }
	Block 45: {9, 18, 27, 36, 45, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 100, 101, 109, 110, 118, 119, 127, 128, 136, 145, }
	Block 46: {18, 27, 36, 45, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 100, 101, 109, 110, 118, 119, 127, 128, 136, 137, 145, 154, }
	Block 47: {27, 36, 45, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 100, 101, 109, 110, 118, 119, 127, 128, 136, 137, 145, 146, 154, 163, }
	Block 48: {36, 45, 54, 63, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 109, 118, 127, 128, 136, 137, 145, 146, 154, 155, 163, }
	Block 49: {36, 45, 54, 63, 72, 82, 83, 84, 85, 86, 87, 88, 89, 90, 100, 109, 118, 119, 127, 128, 136, 137, 145, 146, 154, 155, 163, }
	Block 50: {36, 45, 54, 63, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 109, 110, 118, 119, 127, 128, 136, 137, 145, 146, 154, 155, 163, }
	Block 51: {36, 45, 54, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 101, 109, 110, 118, 119, 127, 128, 136, 137, 145, 146, 154, 155, 163, }
	Block 52: {36, 45, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 100, 101, 109, 110, 118, 119, 127, 128, 136, 137, 145, 146, 154, 155, 163, }
	Block 53: {45, 54, 63, 72, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 109, 118, 127, 128, 136, 137, 145, 146, 154, 155, 163, 164, }
	Block 54: {45, 54, 63, 72, 82, 83, 84, 85, 86, 87, 88, 89, 90, 100, 109, 118, 119, 127, 128, 136, 137, 145, 146, 154, 155, 163, 164, }
	Block 55: {45, 54, 63, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 109, 110, 118, 119, 127, 128, 136, 137, 145, 146, 154, 155, 163, 164, }
	Block 56: {45, 54, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 100, 101, 109, 110, 118, 119, 127, 128, 136, 137, 145, 146, 154, 155, 163, 164, }
	Block 57: {45, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 100, 101, 109, 110, 118, 119, 127, 128, 136, 137, 145, 146, 154, 155, 163, 164, }
	Block 58: {82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 100, 101, 102, 109, 110, 111, 118, 119, 120, 127, 128, 129, 136, 137, 138, 145, 146, 147, 154, 155, 156, 163, 164, 165, }
	Block 59: {83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 100, 101, 102, 103, 109, 110, 111, 112, 118, 119, 120, 121, 127, 128, 129, 130, 136, 137, 138, 139, 145, 146, 147, 148, 154, 155, 156, 157, 163, 164, 165, 166, }
	Block 60: {84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 100, 101, 102, 103, 104, 109, 110, 111, 112, 113, 118, 119, 120, 121, 122, 127, 128, 129, 130, 131, 136, 137, 138, 139, 140, 145, 146, 147, 148, 149, 154, 155, 156, 157, 158, 163, 164, 165, 166, 167, }
	Block 61: {85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 100, 101, 102, 103, 104, 105, 109, 110, 111, 112, 113, 114, 118, 119, 120, 121, 122, 123, 127, 128, 129, 130, 131, 132, 136, 137, 138, 139, 140, 141, 145, 146, 147, 148, 149, 150, 154, 155, 156, 157, 158, 159, 163, 164, 165, 166, 167, 168, }
	Block 62: {86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 100, 101, 102, 103, 104, 105, 106, 109, 110, 111, 112, 113, 114, 115, 118, 119, 120, 121, 122, 123, 124, 127, 128, 129, 130, 131, 132, 133, 136, 137, 138, 139, 140, 141, 142, 145, 146, 147, 148, 149, 150, 151, 154, 155, 156, 157, 158, 159, 160, 163, 164, 165, 166, 167, 168, 169, }
	Block 63: {87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 100, 101, 102, 103, 104, 105, 106, 107, 109, 110, 111, 112, 113, 114, 115, 116, 118, 119, 120, 121, 122, 123, 124, 125, 127, 128, 129, 130, 131, 132, 133, 134, 136, 137, 138, 139, 140, 141, 142, 143, 145, 146, 147, 148, 149, 150, 151, 152, 154, 155, 156, 157, 158, 159, 160, 161, 163, 164, 165, 166, 167, 168, 169, 170, }
	Block 64: {88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, }

K_x_w = 

    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x1   double]
    [171x2   double]
    [171x5   double]
    [171x2   double]
    [171x12  double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]
    [171x171 double]

Blocks for covering at resolution alpha=0.9697 (HCS)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, }
	Block 2: {83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, }

Blocks for covering at resolution delta=0.9950 (Ultrametric)
	Block 1: {1, }
	Block 2: {2, }
	Block 3: {3, }
	Block 4: {4, }
	Block 5: {5, }
	Block 6: {6, }
	Block 7: {7, }
	Block 8: {8, }
	Block 9: {9, }
	Block 10: {10, }
	Block 11: {11, }
	Block 12: {12, }
	Block 13: {13, }
	Block 14: {14, }
	Block 15: {15, }
	Block 16: {16, }
	Block 17: {17, }
	Block 18: {18, }
	Block 19: {19, }
	Block 20: {20, }
	Block 21: {21, }
	Block 22: {22, }
	Block 23: {23, }
	Block 24: {24, }
	Block 25: {25, }
	Block 26: {26, }
	Block 27: {27, }
	Block 28: {28, }
	Block 29: {29, }
	Block 30: {30, }
	Block 31: {31, }
	Block 32: {32, }
	Block 33: {33, }
	Block 34: {34, }
	Block 35: {35, }
	Block 36: {36, }
	Block 37: {37, }
	Block 38: {38, }
	Block 39: {39, }
	Block 40: {40, }
	Block 41: {41, }
	Block 42: {42, }
	Block 43: {43, }
	Block 44: {44, }
	Block 45: {45, }
	Block 46: {46, }
	Block 47: {47, }
	Block 48: {48, }
	Block 49: {49, }
	Block 50: {50, }
	Block 51: {51, }
	Block 52: {52, }
	Block 53: {53, }
	Block 54: {54, }
	Block 55: {55, }
	Block 56: {56, }
	Block 57: {57, }
	Block 58: {58, }
	Block 59: {59, }
	Block 60: {60, }
	Block 61: {61, }
	Block 62: {62, }
	Block 63: {63, }
	Block 64: {64, }
	Block 65: {65, }
	Block 66: {66, }
	Block 67: {67, }
	Block 68: {68, }
	Block 69: {69, }
	Block 70: {70, }
	Block 71: {71, }
	Block 72: {72, }
	Block 73: {73, }
	Block 74: {74, }
	Block 75: {75, }
	Block 76: {76, }
	Block 77: {77, }
	Block 78: {78, }
	Block 79: {79, }
	Block 80: {80, }
	Block 81: {81, }
	Block 82: {82, }
	Block 83: {83, }
	Block 84: {84, }
	Block 85: {85, }
	Block 86: {86, }
	Block 87: {87, }
	Block 88: {88, }
	Block 89: {89, }
	Block 90: {90, }
	Block 91: {91, }
	Block 92: {92, }
	Block 93: {93, }
	Block 94: {94, }
	Block 95: {95, }
	Block 96: {96, }
	Block 97: {97, }
	Block 98: {98, }
	Block 99: {99, }
	Block 100: {100, }
	Block 101: {101, }
	Block 102: {102, }
	Block 103: {103, }
	Block 104: {104, }
	Block 105: {105, }
	Block 106: {106, }
	Block 107: {107, }
	Block 108: {108, }
	Block 109: {109, }
	Block 110: {110, }
	Block 111: {111, }
	Block 112: {112, }
	Block 113: {113, }
	Block 114: {114, }
	Block 115: {115, }
	Block 116: {116, }
	Block 117: {117, }
	Block 118: {118, }
	Block 119: {119, }
	Block 120: {120, }
	Block 121: {121, }
	Block 122: {122, }
	Block 123: {123, }
	Block 124: {124, }
	Block 125: {125, }
	Block 126: {126, }
	Block 127: {127, }
	Block 128: {128, }
	Block 129: {129, }
	Block 130: {130, }
	Block 131: {131, }
	Block 132: {132, }
	Block 133: {133, }
	Block 134: {134, }
	Block 135: {135, }
	Block 136: {136, }
	Block 137: {137, }
	Block 138: {138, }
	Block 139: {139, }
	Block 140: {140, }
	Block 141: {141, }
	Block 142: {142, }
	Block 143: {143, }
	Block 144: {144, }
	Block 145: {145, }
	Block 146: {146, }
	Block 147: {147, }
	Block 148: {148, }
	Block 149: {149, }
	Block 150: {150, }
	Block 151: {151, }
	Block 152: {152, }
	Block 153: {153, }
	Block 154: {154, }
	Block 155: {155, }
	Block 156: {156, }
	Block 157: {157, }
	Block 158: {158, }
	Block 159: {159, }
	Block 160: {160, }
	Block 161: {161, }
	Block 162: {162, }
	Block 163: {163, }
	Block 164: {164, }
	Block 165: {165, }
	Block 166: {166, }
	Block 167: {167, }
	Block 168: {168, }
	Block 169: {169, }
	Block 170: {170, }
	Block 171: {171, }

Blocks for covering at resolution delta=1.0000 (Ultrametric)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, }



==> figures/synthetic-clustering-02-scaling.txt <==
List of local minima for CM:
	delta = 0.0000 (n=1), Overlap= 0
	delta = 0.0238 (n=2), Overlap= 0
	delta = 0.8557 (n=3), Overlap= 0
	delta = 1.0221 (n=4), Overlap= 39
	delta = 1.0696 (n=5), Overlap= 51
	delta = 1.1409 (n=6), Overlap= 0
	delta = 1.8778 (n=7), Overlap= 2
	delta = 1.9491 (n=8), Overlap= 1
	delta = 2.0442 (n=9), Overlap= 10
	delta = 2.1155 (n=10), Overlap= 0
	delta = 4.7301 (n=11), Overlap= 0
List of covers for HCS:
	alpha = 0.0000 (n=1), Covers= 1
	alpha = 0.8182 (n=28), Covers= 2
	alpha = 0.8485 (n=29), Covers= 4
	alpha = 0.8788 (n=30), Covers= 12
	alpha = 0.9091 (n=31), Covers= 101
	alpha = 1.0000 (n=34), Covers= 104
	alpha = 1.0303 (n=35), Covers= 125
List of local minima for A-Space projection:
	delta = 0.0000 (n=1), Overlap= 0, Covers =125
	delta = 0.0707 (n=2), Overlap= 0, Covers =125
	delta = 1.6255 (n=3), Overlap= 85, Covers =99
	delta = 2.8270 (n=4), Overlap= 121, Covers =157
	delta = 3.8165 (n=5), Overlap= 122, Covers =187
	delta = 3.9578 (n=6), Overlap= 123, Covers =236
	delta = 5.8660 (n=7), Overlap= 122, Covers =307
	delta = 8.1276 (n=8), Overlap= 99, Covers =875
	delta = 9.3291 (n=9), Overlap= 98, Covers =875
	delta = 11.3787 (n=10), Overlap= 120, Covers =198
	delta = 12.7215 (n=11), Overlap= 121, Covers =80
	delta = 13.0042 (n=12), Overlap= 124, Covers =75
	delta = 13.1456 (n=13), Overlap= 125, Covers =89
	delta = 14.0644 (n=14), Overlap= 0, Covers =1

Blocks for covering at resolution delta=1.1409 (CM)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, }
	Block 2: {26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, }
	Block 3: {51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, }
	Block 4: {76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, }
	Block 5: {101, }
	Block 6: {102, }
	Block 7: {103, }
	Block 8: {104, }
	Block 9: {105, }
	Block 10: {106, }
	Block 11: {107, }
	Block 12: {108, }
	Block 13: {109, }
	Block 14: {110, }
	Block 15: {111, }
	Block 16: {112, }
	Block 17: {113, }
	Block 18: {114, }
	Block 19: {115, }
	Block 20: {116, }
	Block 21: {117, }
	Block 22: {118, }
	Block 23: {119, }
	Block 24: {120, }
	Block 25: {121, }
	Block 26: {122, }
	Block 27: {123, }
	Block 28: {124, }
	Block 29: {125, }

Blocks for covering at resolution delta=2.1155 (CM)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, }
	Block 2: {101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, }

Blocks for covering at resolution delta=13.0042 (A-Space)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 56, 57, 58, 59, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 96, 97, 98, }
	Block 2: {2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 56, 57, 58, 59, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, }
	Block 3: {3, 4, 5, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 56, 57, 58, 59, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, }
	Block 4: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 47, 48, 49, 50, 51, 52, 53, 54, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 96, 97, 98, }
	Block 5: {2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 47, 48, 49, 50, 51, 52, 53, 54, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, }
	Block 6: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 42, 43, 44, 45, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 96, 97, 98, }
	Block 7: {2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 42, 43, 44, 45, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, }
	Block 8: {3, 4, 5, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 47, 48, 49, 50, 51, 52, 53, 54, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, }
	Block 9: {3, 4, 5, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 42, 43, 44, 45, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, }
	Block 10: {4, 5, 8, 9, 10, 14, 15, 19, 20, 24, 25, 30, 35, 40, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, }
	Block 11: {4, 5, 9, 10, 14, 15, 19, 20, 24, 25, 29, 30, 34, 35, 39, 40, 45, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 106, }
	Block 12: {4, 5, 9, 10, 14, 15, 19, 20, 24, 25, 30, 35, 40, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, }
	Block 13: {5, 9, 10, 14, 15, 19, 20, 24, 25, 28, 29, 30, 34, 35, 39, 40, 44, 45, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 111, }
	Block 14: {5, 9, 10, 14, 15, 19, 20, 24, 25, 29, 30, 34, 35, 39, 40, 45, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 106, 111, }
	Block 15: {5, 9, 10, 14, 15, 19, 20, 24, 25, 30, 35, 40, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, 111, }
	Block 16: {10, 15, 19, 20, 24, 25, 28, 29, 30, 34, 35, 38, 39, 40, 43, 44, 45, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 116, }
	Block 17: {10, 15, 19, 20, 24, 25, 28, 29, 30, 34, 35, 39, 40, 44, 45, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 111, 116, }
	Block 18: {10, 15, 19, 20, 24, 25, 29, 30, 34, 35, 39, 40, 45, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 106, 111, 116, }
	Block 19: {10, 15, 19, 20, 24, 25, 30, 35, 40, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, 111, 116, }
	Block 20: {10, 15, 20, 25, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, 107, 111, 116, }
	Block 21: {20, 25, 29, 30, 34, 35, 39, 40, 43, 44, 45, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 116, 121, }
	Block 22: {20, 25, 29, 30, 34, 35, 39, 40, 44, 45, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 111, 116, 121, }
	Block 23: {20, 25, 29, 30, 34, 35, 39, 40, 45, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 106, 111, 116, 121, }
	Block 24: {20, 25, 30, 35, 40, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, 111, 116, 121, }
	Block 25: {20, 25, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, 107, 111, 116, 121, }
	Block 26: {25, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, 107, 111, 112, 116, 121, }
	Block 27: {40, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, 111, 116, 117, 121, }
	Block 28: {51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, 107, 111, 112, 116, 117, 121, }
	Block 29: {10, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 92, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 111, 116, }
	Block 30: {51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 92, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 111, 112, 116, 117, 121, }
	Block 31: {52, 53, 54, 55, 57, 58, 59, 60, 62, 63, 64, 65, 66, 67, 68, 69, 70, 72, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 108, 111, 112, 116, 117, 121, }
	Block 32: {40, 50, 53, 54, 55, 57, 58, 59, 60, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 106, 111, 116, 121, 122, }
	Block 33: {40, 53, 54, 55, 57, 58, 59, 60, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, 111, 116, 117, 121, 122, }
	Block 34: {53, 54, 55, 57, 58, 59, 60, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 106, 107, 111, 112, 116, 117, 121, 122, }
	Block 35: {53, 54, 55, 57, 58, 59, 60, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 92, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 111, 112, 116, 117, 121, 122, }
	Block 36: {53, 54, 55, 57, 58, 59, 60, 62, 63, 64, 65, 66, 67, 68, 69, 70, 72, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 108, 111, 112, 116, 117, 121, 122, }
	Block 37: {53, 54, 55, 57, 58, 59, 60, 62, 63, 64, 65, 67, 68, 69, 70, 72, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 92, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 111, 112, 113, 116, 117, 121, 122, }
	Block 38: {53, 54, 55, 57, 58, 59, 60, 62, 63, 64, 65, 67, 68, 69, 70, 72, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 108, 111, 112, 113, 116, 117, 121, 122, }
	Block 39: {52, 53, 54, 55, 57, 58, 59, 60, 62, 63, 64, 65, 67, 68, 69, 70, 72, 73, 74, 75, 78, 79, 80, 83, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 111, 112, 116, 117, 121, }
	Block 40: {53, 54, 55, 57, 58, 59, 60, 62, 63, 64, 65, 67, 68, 69, 70, 72, 73, 74, 75, 78, 79, 80, 83, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 111, 112, 113, 116, 117, 121, 122, }
	Block 41: {54, 55, 58, 59, 60, 63, 64, 65, 67, 68, 69, 70, 72, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 92, 93, 94, 95, 97, 98, 99, 100, 101, 106, 107, 111, 112, 116, 117, 118, 121, 122, }
	Block 42: {54, 55, 58, 59, 60, 63, 64, 65, 67, 68, 69, 70, 72, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 92, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 111, 112, 113, 116, 117, 118, 121, 122, }
	Block 43: {54, 55, 58, 59, 60, 63, 64, 65, 67, 68, 69, 70, 72, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 108, 111, 112, 113, 116, 117, 118, 121, 122, }
	Block 44: {54, 55, 58, 59, 60, 63, 64, 65, 67, 68, 69, 70, 72, 73, 74, 75, 78, 79, 80, 83, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 111, 112, 113, 116, 117, 118, 121, 122, }
	Block 45: {54, 55, 59, 60, 63, 64, 65, 68, 69, 70, 73, 74, 75, 79, 80, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 109, 111, 112, 113, 116, 117, 118, 121, 122, }
	Block 46: {54, 55, 59, 60, 64, 65, 68, 69, 70, 73, 74, 75, 78, 79, 80, 84, 85, 89, 90, 94, 95, 99, 100, 101, 102, 106, 107, 108, 111, 112, 113, 114, 116, 117, 118, 121, 122, }
	Block 47: {54, 55, 59, 60, 64, 65, 68, 69, 70, 73, 74, 75, 78, 79, 80, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 111, 112, 113, 114, 116, 117, 118, 121, 122, }
	Block 48: {54, 55, 59, 60, 64, 65, 68, 69, 70, 73, 74, 75, 79, 80, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 121, 122, }
	Block 49: {54, 55, 59, 60, 64, 65, 69, 70, 74, 75, 80, 85, 101, 102, 103, 104, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 121, 122, }
	Block 50: {55, 60, 64, 65, 68, 69, 70, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 91, 92, 93, 94, 95, 97, 98, 99, 100, 101, 106, 107, 111, 112, 116, 117, 121, 122, 123, }
	Block 51: {55, 60, 64, 65, 68, 69, 70, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 92, 93, 94, 95, 97, 98, 99, 100, 101, 106, 107, 111, 112, 116, 117, 118, 121, 122, 123, }
	Block 52: {55, 60, 64, 65, 68, 69, 70, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 92, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 111, 112, 113, 116, 117, 118, 121, 122, 123, }
	Block 53: {55, 60, 64, 65, 68, 69, 70, 73, 74, 75, 77, 78, 79, 80, 82, 83, 84, 85, 87, 88, 89, 90, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 108, 111, 112, 113, 116, 117, 118, 121, 122, 123, }
	Block 54: {55, 60, 64, 65, 68, 69, 70, 73, 74, 75, 78, 79, 80, 83, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 111, 112, 113, 116, 117, 118, 121, 122, 123, }
	Block 55: {55, 60, 64, 65, 68, 69, 70, 73, 74, 75, 78, 79, 80, 84, 85, 89, 90, 94, 95, 99, 100, 101, 102, 106, 107, 108, 111, 112, 113, 114, 116, 117, 118, 121, 122, 123, }
	Block 56: {55, 60, 64, 65, 68, 69, 70, 73, 74, 75, 78, 79, 80, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 111, 112, 113, 114, 116, 117, 118, 121, 122, 123, }
	Block 57: {55, 60, 64, 65, 68, 69, 70, 73, 74, 75, 79, 80, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 121, 122, 123, }
	Block 58: {55, 60, 64, 65, 69, 70, 74, 75, 80, 85, 101, 102, 103, 104, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 121, 122, 123, }
	Block 59: {60, 65, 69, 70, 74, 75, 78, 79, 80, 83, 84, 85, 88, 89, 90, 93, 94, 95, 99, 100, 101, 102, 106, 107, 108, 111, 112, 113, 116, 117, 118, 119, 121, 122, 123, }
	Block 60: {60, 65, 69, 70, 74, 75, 78, 79, 80, 83, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 111, 112, 113, 116, 117, 118, 119, 121, 122, 123, }
	Block 61: {60, 65, 69, 70, 74, 75, 78, 79, 80, 84, 85, 89, 90, 94, 95, 99, 100, 101, 102, 106, 107, 108, 111, 112, 113, 114, 116, 117, 118, 119, 121, 122, 123, }
	Block 62: {60, 65, 69, 70, 74, 75, 78, 79, 80, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 111, 112, 113, 114, 116, 117, 118, 119, 121, 122, 123, }
	Block 63: {60, 65, 69, 70, 74, 75, 79, 80, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 119, 121, 122, 123, }
	Block 64: {60, 65, 69, 70, 74, 75, 80, 85, 101, 102, 103, 104, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 119, 121, 122, 123, }
	Block 65: {60, 65, 70, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 116, 117, 118, 119, 121, 122, 123, }
	Block 66: {65, 70, 74, 75, 79, 80, 84, 85, 88, 89, 90, 93, 94, 95, 98, 99, 100, 101, 102, 106, 107, 108, 111, 112, 113, 116, 117, 118, 121, 122, 123, 124, }
	Block 67: {65, 70, 74, 75, 79, 80, 84, 85, 88, 89, 90, 93, 94, 95, 99, 100, 101, 102, 106, 107, 108, 111, 112, 113, 116, 117, 118, 119, 121, 122, 123, 124, }
	Block 68: {65, 70, 74, 75, 79, 80, 84, 85, 89, 90, 94, 95, 99, 100, 101, 102, 106, 107, 108, 111, 112, 113, 114, 116, 117, 118, 119, 121, 122, 123, 124, }
	Block 69: {65, 70, 74, 75, 79, 80, 84, 85, 89, 90, 95, 100, 101, 102, 103, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 119, 121, 122, 123, 124, }
	Block 70: {65, 70, 74, 75, 80, 85, 101, 102, 103, 104, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 119, 121, 122, 123, 124, }
	Block 71: {65, 70, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 116, 117, 118, 119, 121, 122, 123, 124, }
	Block 72: {101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, }
	Block 73: {85, 90, 101, 102, 103, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 119, 120, 121, 122, 123, 124, }
	Block 74: {85, 101, 102, 103, 104, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 119, 120, 121, 122, 123, 124, }
	Block 75: {95, 101, 102, 103, 106, 107, 108, 109, 111, 112, 113, 114, 116, 117, 118, 119, 121, 122, 123, 124, 125, }


K_x_w = 

    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x1   double]
    [125x2   double]
    [125x4   double]
    [125x12  double]
    [125x101 double]
    [125x101 double]
    [125x101 double]
    [125x104 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]
    [125x125 double]

Blocks for covering at resolution alpha=0.8182 (HCS)
	Block 1: {33, }
	Block 2: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, }

Blocks for covering at resolution alpha=0.8485 (HCS)
	Block 1: {79, }
	Block 2: {87, }
	Block 3: {12, }
	Block 4: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, }

Blocks for covering at resolution alpha=0.8788 (HCS)
	Block 1: {40, }
	Block 2: {84, }
	Block 3: {14, }
	Block 4: {81, }
	Block 5: {52, }
	Block 6: {15, }
	Block 7: {62, }
	Block 8: {34, }
	Block 9: {48, }
	Block 10: {28, }
	Block 11: {88, }
	Block 12: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, }

Blocks for covering at resolution delta=1.7387 (Ultrametric)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, }
	Block 2: {26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, }
	Block 3: {51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, }
	Block 4: {76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, }
	Block 5: {101, }
	Block 6: {102, }
	Block 7: {103, }
	Block 8: {104, }
	Block 9: {105, }
	Block 10: {106, }
	Block 11: {107, }
	Block 12: {108, }
	Block 13: {109, }
	Block 14: {110, }
	Block 15: {111, }
	Block 16: {112, }
	Block 17: {113, }
	Block 18: {114, }
	Block 19: {115, }
	Block 20: {116, }
	Block 21: {117, }
	Block 22: {118, }
	Block 23: {119, }
	Block 24: {120, }
	Block 25: {121, }
	Block 26: {122, }
	Block 27: {123, }
	Block 28: {124, }
	Block 29: {125, }

Blocks for covering at resolution delta=2.1198 (Ultrametric)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, }
	Block 2: {101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, }



==> figures/synthetic-clustering-02-two_clouds.txt <==
List of local minima for CM:
	delta = 0.0000 (n=1), Overlap= 0, Covers= 98
	delta = 0.0239 (n=2), Overlap= 0, Covers= 98
	delta = 0.8139 (n=3), Overlap= 1, Covers= 85
	delta = 1.1491 (n=4), Overlap= 0, Covers= 3
	delta = 1.1969 (n=5), Overlap= 0, Covers= 2
	delta = 4.7638 (n=6), Overlap= 0, Covers= 1
List of covers for HCS:
	alpha = 0.0000 (n=1), Covers= 1
	alpha = 0.9394 (n=32), Covers= 2
	alpha = 0.9697 (n=33), Covers= 12
List of local minima for A-Space projection:
	delta = 0.0000 (n=1), Overlap= 0, Covers =98
	delta = 0.0570 (n=2), Overlap= 0, Covers =98
	delta = 1.2536 (n=3), Overlap= 95, Covers =136
	delta = 1.7665 (n=4), Overlap= 90, Covers =89
	delta = 1.9375 (n=5), Overlap= 92, Covers =117
	delta = 2.1084 (n=6), Overlap= 96, Covers =144
	delta = 2.8492 (n=7), Overlap= 95, Covers =140
	delta = 2.9632 (n=8), Overlap= 95, Covers =167
	delta = 8.7185 (n=9), Overlap= 57, Covers =60
	delta = 8.8895 (n=10), Overlap= 60, Covers =53
	delta = 9.2314 (n=11), Overlap= 70, Covers =104
	delta = 10.2571 (n=12), Overlap= 84, Covers =96
	delta = 10.8839 (n=13), Overlap= 86, Covers =69
	delta = 11.2828 (n=14), Overlap= 98, Covers =88
	delta = 11.3398 (n=15), Overlap= 0, Covers =1

Blocks for covering at resolution delta=1.1969 (CM)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, }
	Block 2: {50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, }

Blocks for covering at resolution delta=8.8895 (A-Space)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, }
	Block 2: {4, 5, 6, 7, 11, 12, 13, 14, 18, 19, 20, 21, 24, 25, 26, 27, 28, 31, 32, 33, 34, 35, 38, 39, 40, 41, 42, 46, 47, 48, 49, 78, }
	Block 3: {6, 7, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 32, 33, 34, 35, 38, 39, 40, 41, 42, 46, 47, 48, 49, 78, 92, }
	Block 4: {4, 5, 6, 7, 11, 12, 13, 14, 18, 19, 20, 21, 24, 25, 26, 27, 28, 32, 33, 34, 35, 39, 40, 41, 42, 46, 47, 48, 49, 71, 78, }
	Block 5: {5, 6, 7, 11, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 32, 33, 34, 35, 39, 40, 41, 42, 46, 47, 48, 49, 71, 78, 85, }
	Block 6: {6, 7, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 32, 33, 34, 35, 39, 40, 41, 42, 46, 47, 48, 49, 71, 78, 85, 92, }
	Block 7: {6, 7, 13, 14, 19, 20, 21, 26, 27, 28, 33, 34, 35, 40, 41, 42, 46, 47, 48, 49, 71, 78, 85, 86, 92, }
	Block 8: {4, 5, 6, 7, 11, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 32, 33, 34, 35, 39, 40, 41, 42, 47, 48, 49, 64, 71, 78, }
	Block 9: {4, 5, 6, 7, 11, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 32, 33, 34, 35, 40, 41, 42, 48, 49, 57, 64, 71, 78, }
	Block 10: {4, 5, 6, 7, 11, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 33, 34, 35, 40, 41, 42, 48, 49, 50, 57, 64, 71, 78, }
	Block 11: {5, 6, 7, 11, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 32, 33, 34, 35, 39, 40, 41, 42, 47, 48, 49, 64, 71, 78, 85, }
	Block 12: {6, 7, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 32, 33, 34, 35, 39, 40, 41, 42, 47, 48, 49, 64, 71, 78, 85, 92, }
	Block 13: {5, 6, 7, 12, 13, 14, 19, 20, 21, 26, 27, 28, 33, 34, 35, 40, 41, 42, 47, 48, 49, 64, 71, 72, 78, 85, }
	Block 14: {6, 7, 12, 13, 14, 19, 20, 21, 26, 27, 28, 33, 34, 35, 40, 41, 42, 47, 48, 49, 64, 71, 72, 78, 79, 85, 92, }
	Block 15: {6, 7, 13, 14, 19, 20, 21, 26, 27, 28, 33, 34, 35, 40, 41, 42, 47, 48, 49, 64, 71, 72, 78, 79, 85, 86, 92, }
	Block 16: {7, 13, 14, 20, 21, 26, 27, 28, 33, 34, 35, 40, 41, 42, 47, 48, 49, 64, 71, 72, 78, 79, 85, 86, 92, 93, }
	Block 17: {5, 6, 7, 11, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 32, 33, 34, 35, 40, 41, 42, 48, 49, 57, 64, 71, 78, 85, }
	Block 18: {6, 7, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 32, 33, 34, 35, 40, 41, 42, 48, 49, 57, 64, 71, 78, 85, 92, }
	Block 19: {5, 6, 7, 11, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 33, 34, 35, 40, 41, 42, 48, 49, 50, 57, 64, 71, 78, 85, }
	Block 20: {6, 7, 12, 13, 14, 18, 19, 20, 21, 25, 26, 27, 28, 33, 34, 35, 40, 41, 42, 48, 49, 50, 57, 64, 71, 78, 85, 92, }
	Block 21: {5, 6, 7, 11, 12, 13, 14, 19, 20, 21, 26, 27, 28, 33, 34, 35, 40, 41, 42, 48, 49, 50, 57, 58, 64, 71, 78, 85, }
	Block 22: {5, 6, 7, 12, 13, 14, 19, 20, 21, 26, 27, 28, 33, 34, 35, 40, 41, 42, 48, 49, 50, 57, 58, 64, 65, 71, 72, 78, 85, }
	Block 23: {5, 6, 7, 12, 13, 14, 19, 20, 21, 26, 27, 28, 34, 35, 41, 42, 49, 50, 51, 57, 58, 64, 65, 71, 72, 78, 85, }
	Block 24: {6, 7, 12, 13, 14, 19, 20, 21, 26, 27, 28, 33, 34, 35, 40, 41, 42, 48, 49, 50, 57, 58, 64, 65, 71, 72, 78, 79, 85, 92, }
	Block 25: {6, 7, 12, 13, 14, 19, 20, 21, 26, 27, 28, 34, 35, 41, 42, 49, 50, 51, 57, 58, 64, 65, 71, 72, 78, 79, 85, 92, }
	Block 26: {6, 7, 12, 13, 14, 20, 21, 27, 28, 34, 35, 41, 42, 49, 50, 51, 57, 58, 59, 64, 65, 71, 72, 78, 79, 85, 92, }
	Block 27: {6, 7, 13, 14, 19, 20, 21, 26, 27, 28, 33, 34, 35, 40, 41, 42, 48, 49, 50, 57, 58, 64, 65, 71, 72, 78, 79, 85, 86, 92, }
	Block 28: {6, 7, 13, 14, 19, 20, 21, 26, 27, 28, 34, 35, 41, 42, 49, 50, 51, 57, 58, 64, 65, 71, 72, 78, 79, 85, 86, 92, }
	Block 29: {6, 7, 13, 14, 20, 21, 27, 28, 34, 35, 41, 42, 49, 50, 51, 57, 58, 59, 64, 65, 66, 71, 72, 73, 78, 79, 85, 86, 92, }
	Block 30: {6, 7, 13, 14, 20, 21, 27, 28, 34, 35, 41, 42, 48, 49, 50, 57, 58, 64, 65, 71, 72, 73, 78, 79, 85, 86, 92, }
	Block 31: {6, 7, 13, 14, 20, 21, 27, 28, 35, 42, 50, 51, 52, 57, 58, 59, 64, 65, 66, 71, 72, 73, 78, 79, 85, 86, 92, }
	Block 32: {7, 13, 14, 20, 21, 26, 27, 28, 33, 34, 35, 40, 41, 42, 48, 49, 50, 57, 58, 64, 65, 71, 72, 78, 79, 85, 86, 92, 93, }
	Block 33: {7, 13, 14, 20, 21, 27, 28, 34, 35, 41, 42, 48, 49, 50, 57, 58, 64, 65, 71, 72, 73, 78, 79, 80, 85, 86, 87, 92, 93, }
	Block 34: {14, 21, 27, 28, 34, 35, 41, 42, 48, 49, 50, 57, 58, 64, 65, 71, 72, 73, 78, 79, 80, 85, 86, 87, 92, 93, 94, }
	Block 35: {7, 13, 14, 20, 21, 26, 27, 28, 34, 35, 41, 42, 49, 50, 51, 57, 58, 64, 65, 71, 72, 78, 79, 85, 86, 92, 93, }
	Block 36: {7, 13, 14, 20, 21, 27, 28, 34, 35, 41, 42, 49, 50, 51, 57, 58, 59, 64, 65, 66, 71, 72, 73, 78, 79, 80, 85, 86, 87, 92, 93, }
	Block 37: {7, 13, 14, 20, 21, 27, 28, 35, 42, 50, 51, 52, 57, 58, 59, 64, 65, 66, 71, 72, 73, 78, 79, 80, 85, 86, 87, 92, 93, }
	Block 38: {7, 13, 14, 21, 28, 35, 42, 50, 51, 52, 57, 58, 59, 60, 64, 65, 66, 71, 72, 73, 78, 79, 80, 85, 86, 87, 92, 93, }
	Block 39: {7, 14, 21, 27, 28, 34, 35, 41, 42, 49, 50, 51, 57, 58, 59, 64, 65, 66, 71, 72, 73, 78, 79, 80, 81, 85, 86, 87, 92, 93, }
	Block 40: {7, 14, 21, 27, 28, 35, 42, 50, 51, 52, 57, 58, 59, 64, 65, 66, 71, 72, 73, 78, 79, 80, 81, 85, 86, 87, 92, 93, }
	Block 41: {7, 14, 21, 28, 35, 42, 50, 51, 52, 57, 58, 59, 60, 64, 65, 66, 67, 71, 72, 73, 74, 78, 79, 80, 81, 85, 86, 87, 92, 93, }
	Block 42: {7, 14, 21, 28, 35, 42, 49, 50, 51, 57, 58, 59, 64, 65, 66, 71, 72, 73, 74, 78, 79, 80, 81, 85, 86, 87, 92, 93, }
	Block 43: {7, 14, 21, 28, 50, 51, 52, 53, 57, 58, 59, 60, 64, 65, 66, 67, 71, 72, 73, 74, 78, 79, 80, 81, 85, 86, 87, 92, 93, }
	Block 44: {7, 50, 51, 52, 53, 54, 57, 58, 59, 60, 64, 65, 66, 67, 71, 72, 73, 74, 78, 79, 80, 81, 85, 86, 87, 92, 93, }
	Block 45: {14, 21, 27, 28, 34, 35, 41, 42, 49, 50, 51, 57, 58, 59, 64, 65, 66, 71, 72, 73, 78, 79, 80, 81, 85, 86, 87, 92, 93, 94, }
	Block 46: {14, 21, 28, 35, 42, 49, 50, 51, 57, 58, 59, 64, 65, 66, 71, 72, 73, 74, 78, 79, 80, 81, 85, 86, 87, 88, 92, 93, 94, }
	Block 47: {28, 35, 42, 49, 50, 51, 57, 58, 59, 64, 65, 66, 71, 72, 73, 74, 78, 79, 80, 81, 85, 86, 87, 88, 92, 93, 94, 95, }
	Block 48: {14, 21, 27, 28, 35, 42, 50, 51, 52, 57, 58, 59, 64, 65, 66, 71, 72, 73, 78, 79, 80, 81, 85, 86, 87, 92, 93, 94, }
	Block 49: {14, 21, 28, 35, 42, 50, 51, 52, 57, 58, 59, 60, 64, 65, 66, 67, 71, 72, 73, 74, 78, 79, 80, 81, 85, 86, 87, 88, 92, 93, 94, }
	Block 50: {28, 35, 42, 50, 51, 52, 57, 58, 59, 60, 64, 65, 66, 67, 71, 72, 73, 74, 78, 79, 80, 81, 85, 86, 87, 88, 92, 93, 94, 95, }
	Block 51: {14, 21, 28, 50, 51, 52, 53, 57, 58, 59, 60, 64, 65, 66, 67, 71, 72, 73, 74, 78, 79, 80, 81, 85, 86, 87, 88, 92, 93, 94, }
	Block 52: {28, 50, 51, 52, 53, 57, 58, 59, 60, 64, 65, 66, 67, 71, 72, 73, 74, 78, 79, 80, 81, 85, 86, 87, 88, 92, 93, 94, 95, }
	Block 53: {50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, }


K_x_w = 

    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x1  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x2  double]
    [98x12 double]

Blocks for covering at resolution alpha=1.000 (HCS)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, }
	Block 2: {50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, }

Blocks for covering at resolution delta=1.1910 (Ultrametric)
	Block 1: {1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, }
	Block 2: {50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, }


